Solidago: A Modular Collaborative Scoring Pipeline

This paper presents Solidago, an end-to-end modular pipeline to allow any community of users to collaboratively score any number of entities. Solidago proposes a six-module decomposition. First, it uses pretrust and peer-to-peer vouches to assign trust scores to users. Second, based on participation, trust scores are turned into voting rights per user per entity. Third, for each user, a preference model is learned from the user's evaluation data. Fourth, users' models are put on a similar scale. Fifth, these models are securely aggregated. Sixth, models are post-processed to yield human-readable global scores. We also propose default implementations of the six modules, including a novel trust propagation algorithm, and adaptations of state-of-the-art scaling and aggregation solutions. Our pipeline has been successfully deployed on the open-source platform tournesol.app. We thereby lay an appealing foundation for the collaborative, effective, scalable, fair, interpretable and secure scoring of any set of entities.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> engagement_bias.json <==
{"title": "The role of Mehestan to fix engagement bias", "ylegend": "Correlation between learned global and ground truth", "xlegend": "Amount of engagement bias", "xparameter": "generative_model.user_model.engagement_bias_std_dev", "xvalues": [0.01, 1.0, 4.0, 10.0], "zparameter": "pipeline.scaling.scalings.0.lipschitz", "zvalues": [1.0, 3.0, 10.0, 30.0, 100.0], "zlegends": ["Lipschitz = 1", "Lipschitz = 3", "Lipschitz = 10", "Lipschitz = 30", "Lipschitz = 100"], "n_users": 30, "n_entities": 100, "n_seeds": 100, "generative_model": {"user_model": ["NormalUserModel", {"p_trustworthy": 0.8, "p_pretrusted": 0.5, "zipf_vouch": 1.5, "zipf_compare": 1.5, "poisson_compare": 30.0, "n_comparisons_per_entity": 3.0, "multiplicator_std_dev": 1.0, "svd_mean": [3.0, 0.0], "engagement_bias_std_dev": 10.0}], "vouch_model": ["ErdosRenyiVouchModel"], "entity_model": ["NormalEntityModel", {"mean": [0.0, 0.0]}], "engagement_model": ["SimpleEngagementModel", {"p_per_criterion": {"0": 1.0}, "p_private": 0.2}], "comparison_model": ["KnaryGBT", {"n_options": 21, "comparison_max": 10}]}, "pipeline": {"trust_propagation": ["LipschiTrust", {"pretrust_value": 0.8, "decay": 0.8, "sink_vouch": 5.0, "error": 1e-08}], "voting_rights": ["AffineOvertrust", {"privacy_penalty": 0.5, "min_overtrust": 2.0, "overtrust_ratio": 0.1}], "preference_learning": ["UniformGBT", {"prior_std_dev": 7, "comparison_max": 10, "convergence_error": 1e-05, "cumulant_generating_function_error": 1e-05}], "scaling": ["ScalingCompose", [["Mehestan", {"lipschitz": 1, "min_activity": 1, "n_scalers_max": 100, "privacy_penalty": 0.5, "user_comparison_lipschitz": 10, "p_norm_for_multiplicative_resilience": 4.0, "error": 1e-05}], ["QuantileZeroShift", {"zero_quantile": 0.15, "lipschitz": 0.1, "error": 1e-05}]]], "aggregation": ["QuantileStandardizedQrMedian", {"dev_quantile": 0.9, "lipschitz": 0.1, "error": 1e-05}], "post_process": ["Squash", {"score_max": 100}]}, "yvalues": [[[0.5491410471322844, 0.748451493794662, 0.7766674910169991, 0.812952941277839, 0.5929977704134323, 0.6461454302153449, 0.740120148425242, 0.7371112197703804, 0.7696679120465005, 0.8625310025621429, 0.7795077037558026, 0.7728205182312456, 0.5033611666137598, 0.839930592178727, 0.829762485593819, 0.6261520872971434, 0.6663874616298798, 0.6846880380771662, 0.6774881284755904, 0.6403788721934602, 0.7314966698627708, 0.6803020770393974, 0.7019008771094379, 0.8048811685362777, 0.7516302763304941, 0.7811877056288133, 0.8029759413691636, 0.6059216271738226, 0.6321594782409766, 0.7459825837696084, 0.7113764349427177, 0.5238649895951613, 0.7512582606313003, 0.8096536200508477, 0.7782976404033171, 0.6685238753639777, 0.8175101568288555, 0.765914554151403, 0.6909253250210361, 0.7260108815140566, 0.700282615226074, 0.782481592445742, 0.8294425653161683, 0.6363868713102575, 0.7674542325368926, 0.6332455114310738, 0.7918480276808667, 0.6451451808506775, 0.6800976347626676, 0.669257853367331, 0.6853268466672691, 0.5191056272513147, 0.737448791178167, 0.5774658246206509, 0.8157295580079961, 0.5780321584482258, 0.798852820134517, 0.7809122317881074, 0.6147612857560173, 0.6535836136875325, 0.5550453408406502, 0.7979209469903847, 0.7054653273254291, 0.7461777374310156, 0.7384466594626142, 0.6472813492330073, 0.5875331265637325, 0.8203413186920734, 0.6548117105490364, 0.8113200158048931, 0.8029048549592793, 0.7064781822667527, 0.7294155002230194, 0.816334345935576, 0.7336854637925081, 0.686884226504797, 0.7330842010970244, 0.6302692557526934, 0.7530944773211139, 0.7489526354832258, 0.5748951075824382, 0.38382227914428096, 0.8705883841552077, 0.7818913866947685, 0.7395545969421048, 0.7536150551193866, 0.733855205310427, 0.5843950915467683, 0.6579837838146196, 0.632401879080864, 0.8279411148253569, 0.6353033116489244, 0.7311060064594055, 0.7039232707792448, 0.617305989983101, 0.8366511450001681, 0.8509776146296921, 0.7001982293194319, 0.6744950463103909, 0.6179071844770456], [0.6516554113248574, -0.1617816147867957, 0.5230041609914823, 0.6324270630342923, 0.6342775346967506, 0.756737805199098, 0.27924119473512415, 0.6723159253124616, 0.9012084365278458, 0.8103293342847443, 0.6979875703333587, 0.7128961994144756, 0.5414146541731973, 0.7625226028582542, 0.7571023776413949, 0.6342411443834226, 0.1485604848281017, 0.36067378716905457, 0.582830287686187, 0.5510902473691776, 0.7330698848940421, 0.5245501143278637, 0.4488658361337931, 0.8339635749577082, 0.7298987290182221, 0.8113592053729285, 0.5996487820645823, 0.45527404740784905, 0.3156895349505032, 0.654372995713913, 0.7397114183124454, 0.6345386812859048, 0.6448516243836483, 0.5015190885922132, 0.6597504146006888, 0.19196108788688476, 0.7006590676050481, 0.5933823549027389, 0.6280153581099746, 0.6954427088672067, 0.8632123518359671, 0.6646430923954002, 0.5457088909528754, 0.6367144264037553, 0.7344225304745671, 0.6427014987684215, 0.44068286166579634, 0.6718724894641158, 0.6380180994558026, 0.777470286522959, 0.06497626128474006, 0.5943306228885192, 0.6495141351544464, 0.41273020859444504, 0.7290839684208886, 0.33386370844023133, 0.5713271062750658, 0.8220970034893321, 0.7551594328022118, 0.8410159988951059, 0.8135368675066059, 0.7364767080150977, 0.9041014272949548, 0.685173432881851, 0.5314458869512092, 0.7470552372008227, 0.7637318991675286, 0.4678302122556326, 0.7003393384440185, 0.6056719465031669, 0.4966194594240984, 0.603429703207699, 0.46455182247041427, 0.6797184584785569, 0.7589365701688793, 0.8179137258250511, 0.5481323135616039, 0.7546024515108025, 0.75095450344964, 0.33103123763080533, 0.7375232413549053, 0.6501977260765889, 0.5821444003921559, 0.5889732899675759, 0.6921662762846486, 0.5532182066094503, 0.557733025493802, 0.5521313249917201, 0.5181243868390761, 0.3076353188812364, 0.6584493493797505, 0.6549524112247245, 0.6416348141547846, 0.6497530725567026, 0.5874486222908385, 0.5978277974468763, 0.7726370655784015, 0.8895146163676644, 0.3936229605030817, 0.48709390467638414], [0.5061921727317303, 0.5553083498569924, 0.27534522012878726, 0.7514110000353276, 0.741952175370989, 0.1054725134424106, 0.4660394441401183, 0.3769302027111731, 0.009509147288115102, 0.7012503050461961, 0.7018238411653771, 0.5027459986695528, 0.13666296369296083, 0.3700738055832991, 0.5374336028946314, 0.34882856386297223, 0.01396024505769002, -0.14546592038226422, 0.4108934600954388, 0.7831494318701132, 0.35775027836012696, 0.4150275752628782, 0.6411083406023903, 0.44965032844783737, -0.1997439262725645, 0.17050926969957264, 0.40065295454090766, 0.6158657181915312, 0.5697335839496412, 0.5115674715483722, 0.820003892179842, 0.4547211227891657, 0.4685040057680814, 0.16897770309835342, 0.673715471402253, 0.39643783706467084, 0.13337220514470338, 0.24678549261007174, 0.25630748472731146, 0.6670021006407255, 0.1976731980114583, 0.40689308231323695, 0.1180495714026793, 0.01696425092324607, 0.008242017102560298, 0.5688366616996315, 0.6185283114208051, 0.0705779019302497, 0.33992139034918123, 0.05246635689362714, 0.4525363983189021, 0.36856953846067514, 0.2844242599561312, 0.30872297132908094, 0.4239958510776697, 0.14226244733145166, 0.34812774823958914, 0.21572259604275076, 0.6904375212777254, 0.6970502621970942, 0.46113312930729444, 0.1605212744976922, 0.5057236167401462, 0.7730199842039047, 0.4984252113729208, 0.6055974984986737, 0.10467170427151853, 0.6753675458973891, -0.12344085917578751, 0.6229738703570742, 0.5047474333240952, 0.8147804458249122, 0.6040567230291485, 0.45397698061831726, 0.5093250669597497, 0.4823455828199268, 0.33469474442178887, 0.5903518021906071, 0.6588454219845133, 0.7110712242398941, -0.09020250644055429, 0.4351219975154402, 0.03678736987881848, 0.17955867888771243, 0.22838989957749786, 0.6232610714841176, 0.045189672901873756, 0.2601088691248685, 0.46017814993139444, 0.10237571599704255, 0.6393727263731999, 0.5485577498516473, 0.6962529640172328, 0.6765757749318648, -0.007855224074040571, 0.42625359780289096, 0.4176808807857132, 0.22008846120356912, 0.3803584725393407, 0.4342653721019457], [0.36463892688003924, 0.2515754809142601, 0.5228286375200647, 0.5391823266972579, 0.08157236415835753, 0.8111271305120079, 0.5341133216311722, 0.4341416800428406, -0.17962417974446554, -0.12197297673763505, 0.34804609823855764, 0.23291189731892106, 0.6349684964629767, 0.1333967988662355, 0.6528651296781344, 0.3214453937347906, 0.5837622242229162, 0.7829044981237289, 0.19663604146735816, 0.667071550253892, -0.09517918116511243, 0.7315036472263338, 0.499384787298594, 0.5270279804073783, 0.36365105595516806, 0.11405942837793899, 0.4902854261142299, 0.650255967453577, 0.571777864362995, 0.6104796601102777, 0.6618829716810172, 0.5265456923865242, 0.19196648611785294, 0.6350507226512115, -0.008627026413199918, 0.6440415189311884, 0.5220641399411085, 0.645564291037012, 0.19770265718065447, 0.2295320004831793, 0.1756043052497976, 0.40630421110453385, 0.5484295917785696, 0.39737001015211654, 0.41406701036495996, -0.01349879263350406, 0.5906632620445589, 0.1554683211574918, 0.5423612976771558, 0.45781657098274037, 0.24683124006039792, -0.058488647608940625, 0.3123735976082073, 0.3896907677646731, 0.18122021261462193, 0.7149581538216279, 0.28759592151533586, 0.13251160771207432, -0.09503369519178485, 0.2903598269148854, 0.652154607919439, 0.4591208633490456, 0.24414225729665567, 0.5913669314528482, 0.3439792070677632, 0.12060457894792653, 0.2643231058185123, 0.34334234399511143, -0.13158926668760976, 0.6902972018436218, 0.039408218154031144, 0.29423787865294987, 0.5278230344886917, 0.5552890502449733, 0.6595709313515916, 0.42764112293314904, 0.03667771297648275, 0.6798713061046304, 0.7073419810459133, 0.2625495509039621, 0.6158431988696669, -0.08877348167958936, 0.6021050437148701, 0.12561742442761875, 0.4678736211394712, 0.74764552109927, 0.3715614616835399, 0.618911979424614, 0.4204024940374824, 0.45104882490278997, 0.49887463021096123, 0.5541894709401438, 0.32298713557583203, 0.48088355320665266, 0.5594899385124574, 0.2815166390170879, 0.3369203350918893, 0.2496693713967436, 0.35698340858712185, -0.20910894229889304]], [[0.6948662346177489, 0.7701060086280201, 0.7699556760159901, 0.8421775822499052, 0.8401982126483796, 0.6388410535691514, 0.7411935362457677, 0.7510367193407606, 0.5932939001040738, 0.7246221446577042, 0.66352961408474, 0.7524734713093852, 0.8429701873456034, 0.7541724254426683, 0.6263579323648688, 0.7570391408723782, 0.6409048599479874, 0.6870030676147905, 0.7373296897613295, 0.696830414214821, 0.37061914997226947, 0.62264175713277, 0.6412046719327459, 0.7761637120821908, 0.7124286555578548, 0.8032286780762128, 0.7517049363074624, 0.683168392590854, 0.6355588008793933, 0.7423946678630815, 0.8506290278299173, 0.7297451947642728, 0.534199019310053, 0.8038953240732841, 0.6898187430417315, 0.6766286790359904, 0.774898549843434, 0.6753019070784775, 0.9015988408058815, 0.7167721151072287, 0.7644640524153998, 0.7894092090289985, 0.5132681322692525, 0.8069758594738219, 0.725065998506327, 0.650211524863815, 0.7245213339694924, 0.8054897396871825, 0.7499427502283774, 0.6592338974942351, 0.7245982547885235, 0.8310166681295746, 0.628950796087358, 0.5971705820866706, 0.7632868506832596, 0.7810136431487511, 0.7096877160869265, 0.69619155990162, 0.5736122672171204, 0.8250493481086808, 0.5893226044352475, 0.7319451277902678, 0.7237225217192589, 0.7548877613785754, 0.7404038422819772, 0.7118726583686473, 0.8015408959135604, 0.7468406191292274, 0.7265324398990759, 0.7173162413339571, 0.791556632708155, 0.7280481174287707, 0.8041421710051195, 0.6834372361551104, 0.6049989115797255, 0.5487673387681132, 0.6062037998411274, 0.740429473943482, 0.8420284020577912, 0.8127903280923358, 0.611256126122506, 0.6156620778593528, 0.820339416645544, 0.7059555228282773, 0.8551162977631757, 0.6712844388689789, 0.6491937294326143, 0.7724869208976365, 0.6986971460838125, 0.7618154358746264, 0.7760487897845948, 0.7915747798291338, 0.7039489992324286, 0.7118584839198085, 0.5259564354229423, 0.6653853887042356, 0.6701938416265107, 0.5101030863594428, 0.8122476891008464, 0.7581636349518136], [0.6902253030203087, 0.589305988458159, 0.7267493477182586, 0.8235641927512539, 0.4434716609097142, 0.6281091664782787, 0.7012404181442964, 0.7226116011240719, 0.7170889409305752, 0.7222104932409166, 0.6549199982199585, 0.6801657902354152, 0.5257221182919483, 0.5541351192576309, 0.6986422198357861, 0.7184381398771629, 0.13323574538234736, 0.5963693799407407, 0.7437976706656891, 0.7044422392497137, 0.763788582946321, 0.5391992799490228, 0.8535037577732708, 0.654702401102391, 0.7894577116921093, 0.8229380719388355, 0.38276875433725693, 0.8577138314633487, 0.6580608758898805, 0.695229769669896, 0.770883546077844, 0.6414448088085464, 0.711277271737245, 0.8659062562823095, 0.5287577353468738, 0.8254979764089484, 0.48927645604082165, 0.5195717915666864, 0.5237679895626655, 0.7794406587829568, 0.7206245952883172, 0.41987879516539006, 0.7109717204171354, 0.34760110225857455, 0.7185455235050697, 0.577011680109816, 0.45947833859341947, 0.6136020492685403, -0.15614788435242308, 0.511370692957492, 0.8645541992758005, 0.7020558663202242, 0.47063605395556374, 0.48877615946656355, 0.6364131751519385, 0.7537905754905431, 0.6803117454165502, 0.5416001186098021, 0.6715274384786144, 0.5736937503117138, 0.5365399066376163, 0.8399039620384541, 0.6628281477579895, 0.795971617173492, 0.79928595687581, 0.10608963963062834, 0.47478946658603527, 0.7243068188780488, 0.7279661952362979, 0.7404639016194158, 0.7644173949820984, 0.6646915558482996, 0.5806931262739028, 0.8706711396160245, 0.625248764121814, 0.7649612706612434, 0.5272929466112007, 0.7084284503954307, 0.5589100247442805, 0.7368289384478874, 0.7455812947558264, 0.2340506441555487, 0.3171648735586793, 0.7838185471316289, 0.8627979691029067, 0.772835616302591, 0.8014245103504161, 0.5195746470182907, 0.41650303286682994, 0.7404069821452841, 0.09610856813241132, 0.8677723422258542, 0.8025625807797326, 0.748367975708278, 0.5696532311095714, 0.5561147084575568, 0.581016638455851, 0.659158763009129, 0.40209085531687455, 0.013462987434844444], [0.3698011553083128, 0.34492082372386085, 0.36762412060244115, 0.6954818859831032, 0.49183884352602647, 0.4256656897655225, 0.43408028742346805, 0.5658612006791572, 0.46843268257022835, 0.7938961889103743, 0.7594802178245024, 0.12168181282071304, 0.5519820298761002, 0.3544523528922289, 0.457636040398378, 0.03890307622887324, 0.44369726437305596, 0.6458524959017427, 0.6934150529701892, 0.4331789661109964, 0.2408039377639956, 0.5356783030763087, 0.505953089118906, 0.544878193697854, 0.7097587833623622, 0.6452364646196963, -0.057857243710038864, 0.656519783085979, 0.09813950276617368, 0.07060282729634083, 0.3050179443915378, 0.7605265380157945, 0.3582166829034409, 0.23211373565009194, 0.6885840692143115, 0.3625785823316004, 0.7928867442129247, 0.376293299490289, 0.651115180615921, 0.5875131680940171, 0.3748188120354351, 0.5248846053922374, 0.24534042064246808, -0.19832922812201914, 0.515650594765704, 0.40443442556678083, 0.693061961869191, 0.6832220905097024, 0.5860067135831567, 0.313945808710702, 0.5295131705021012, 0.6477321600555436, 0.57995413593613, 0.48619465677154694, 0.5066683506211456, 0.27395299183803984, 0.3344687558060085, 0.15995649603394216, 0.5222557497234809, 0.6852681459615115, 0.6514737108270992, 0.7050557231795594, -0.1461556192500278, 0.0798554300827793, 0.4505330725752052, 0.7757411017251109, 0.7081482088786736, 0.5703354825640253, 0.26558865264961923, 0.5340539852484354, 0.6516522829050871, 0.06431560942812026, 0.09684873496186425, 0.6955304575320678, 0.4149484188983461, 0.3031709602152206, 0.4119116681049649, 0.4762690096578332, 0.6738151395500914, 0.6169109261131518, -0.1256299384361373, 0.5787762904832895, 0.19877327864274547, 0.37915662231177205, 0.4713721396791533, 0.6707617031308917, 0.34695685529815523, 0.6024973342070893, 0.5581878202517437, 0.535975695874288, 0.7713425342351932, 0.2999029216882601, 0.5346985050594545, 0.6975319579978655, 0.24977691093468354, 0.7182795628078966, 0.5534083250957922, 0.07644464681747601, 0.6388999747462523, 0.35197194078188304], [0.3738651599248136, 0.33819009922262383, 0.5416295543508667, 0.31535696197388746, 0.5170382197347689, 0.3389177247179599, 0.37517683780607586, 0.09792674429068574, 0.6453659313579351, 0.6680229370271581, 0.24913868496405275, 0.2525678455990658, 0.5606174201415132, 0.566761888010104, 0.8875694735543979, 0.8048157634491772, 0.42844241123124455, -0.25530037213502327, 0.06796662607337114, 0.3437890100346299, 0.2925019283199633, 0.6349174264051588, 0.09288370744053702, 0.6112599459268451, 0.4680209819586969, 0.5058730377793504, 0.46684490344189494, 0.28820254397099637, 0.30236980735520286, 0.5311907368865944, 0.4771836975339393, 0.5958272318728316, 0.6103457250198593, 0.22527142599375646, 0.22138196241714594, 0.6871323737622829, 0.5153297191058749, 0.6789616595515481, 0.685802819424168, 0.4635138382744064, 0.6128967881917713, 0.040399265342440996, 0.23486777268445566, 0.6478996191727266, 0.37201043062442113, 0.036672323652393694, 0.18117552954483654, 0.3594361736726097, 0.23908372617872092, 0.4655754629688201, 0.6502317409099251, 0.587381704844345, 0.4328891569730434, 0.3573319956453029, 0.5816676484620272, 0.3138269986505716, 0.4877016368553529, 0.5285778400930498, 0.22388087211508678, -0.0746937385949888, 0.365483287303447, 0.5228706692981114, -0.09362795244883684, 0.4905203669901537, 0.6782387072057174, 0.5374417142964629, 0.323934013034223, 0.22440013567787895, 0.6128650031556021, 0.0075029399599773365, 0.6677264003839648, 0.5624954651627347, 0.5013345924777688, 0.45817351530614436, 0.34994785847558957, 0.5303283646438268, 0.4989520432262353, 0.4786413930916098, 0.571025289092653, 0.48349499004845264, 0.1527009566474636, 0.039611858976482686, 0.4265295984489457, 0.7416916807924939, 0.07409165917745071, 0.3214086106453721, 0.049264244526374845, 0.1814115551828717, 0.3630205743112731, 0.5169350104715944, 0.346654623358774, 0.4491361370641899, 0.19122746377770167, 0.27791629303764287, 0.42480650761834227, 0.5141986103575601, 0.2618893289829213, 0.5365708087942661, 0.24680007440308735, 0.7348814715564053]], [[0.6503943359123965, 0.7986199676111095, 0.7969416197150021, 0.8504122160971397, 0.7296578671815729, 0.8283721307635528, 0.7296116025370659, 0.8242303511329238, 0.7817471369797061, 0.9005110359675499, 0.6735401119894653, 0.7407341163098401, 0.7664008785565997, 0.8131532899082962, 0.7583957598376062, 0.700858406148719, 0.8301759983271524, 0.7470286636267075, 0.7975801663880773, 0.7377633527857105, 0.804075758730412, 0.797329892376145, 0.7391308256968805, 0.7659517849355227, 0.7910132104734253, 0.7564141812296321, 0.8879210464819631, 0.7784764395542438, 0.7809438480299359, 0.8012874066568765, 0.641519836651656, 0.5317181935559983, 0.7773856509330686, 0.7670449900110823, 0.7129940933952447, 0.7300031270818393, 0.7961678216656167, 0.7538278543481568, 0.8140832973147999, 0.7665530851094662, 0.7722750842405206, 0.6091995756178309, 0.7229169980382139, 0.8355384496774135, 0.6585902069599486, 0.8304906691969082, 0.7044546923191595, 0.7550333242358088, 0.8496414187097889, 0.7823724333910641, 0.7477866649229592, 0.7125134944181196, 0.7217037743660237, 0.7455725681722312, 0.6722925579613427, 0.7150652866003726, 0.7933592957553314, 0.7852854947524737, 0.8045589641147057, 0.8280235129737707, 0.7902570721032236, 0.7960910642781377, 0.6423896101543528, 0.7524182296469338, 0.7987197171532731, 0.6767749169632601, 0.7941271743248918, 0.723990280127158, 0.8023118539993331, 0.7578702909924078, 0.8545797853971127, 0.7964753128189872, 0.8853645713776709, 0.8011290634798395, 0.678669669210053, 0.8746697403798943, 0.7571848174359567, 0.8636369843282548, 0.7857055893740273, 0.6631151722625469, 0.7384395986150274, 0.7180069828161509, 0.7993686070128192, 0.6628830429880544, 0.7715225419052103, 0.8660383171965825, 0.7556994940889268, 0.7818963395404848, 0.7670877557224909, 0.7979984093898954, 0.6562914505878645, 0.7884867526641924, 0.8808114085977679, 0.7480010774642122, 0.7946624846574541, 0.7900035640205982, 0.8099188523767958, 0.7442642354372151, 0.6751624058254795, 0.6712498276309533], [0.803567669160177, 0.8337865778527564, 0.752614418014678, 0.5651280648297963, 0.7303721680640187, 0.6723656094152181, 0.7338143285304253, 0.7202652619192079, 0.8154566111341555, 0.8167288730092402, 0.7516730285209658, 0.9025214158292605, 0.8500071751016329, 0.6829160315807226, 0.9171186092556615, 0.8846463964590214, 0.781575739172655, 0.6886454079778892, 0.793780774550259, 0.6262671265460964, 0.8608866964347163, 0.6583359667656797, 0.8096713927995811, 0.6665726901886205, 0.8081892482627, 0.8305138440522222, 0.8402583043926815, 0.7244281339824081, 0.5154279413495737, 0.6058603012812697, 0.7874195550469477, 0.8049808159688984, 0.7518900635049729, 0.4116581480282591, 0.8991187306673731, 0.9130752151689219, 0.8549903291323513, 0.7075923961577051, 0.49559589615444494, 0.814289901681943, 0.5876194573660454, 0.6933113177130202, 0.7886085877884652, 0.8681865926512409, 0.7904446894795445, 0.8723479086248014, 0.803481066452388, 0.5210340722489878, 0.726348775604332, 0.801194268132535, 0.7121345316683158, 0.5423276823345251, 0.9220515204698558, 0.8592856664025669, 0.7239399097414663, 0.7612767535901834, 0.7689930100685606, 0.827951380479173, 0.41323574571029126, 0.8333071494749602, 0.7597481259704356, 0.8843776430111387, 0.7249359786317863, 0.8110481808575085, 0.4739720051616555, 0.8434248749579026, 0.5835374565838876, 0.6368840858593308, 0.868455035248203, 0.863007181106052, 0.8957287513029689, 0.8113856969274835, 0.7258582534328921, 0.4241642859657918, 0.8196860511638522, 0.5778529619370579, 0.718883648129126, 0.718721003583305, 0.7893145953082144, 0.8080144390289614, 0.856962275443816, 0.8417955290545496, 0.34560776729721004, 0.860341610476138, 0.8956021432211523, 0.605526014147687, 0.7213507223878667, 0.7052367812560936, 0.871003865535087, 0.5147318093953674, 0.7315338757125481, 0.8334396017917812, 0.7216067793744187, 0.3383676091223971, 0.7519533462095137, 0.47836570726851124, 0.643172715431039, 0.7677678349217507, 0.7663512999271599, 0.7937596482960613], [0.45820709039489343, 0.556339588698778, 0.43746509940565825, 0.6908896887163917, 0.5719461166861121, 0.47580850557142157, 0.772601266970081, 0.6120199866593802, 0.5354723964848244, 0.6366326854882534, 0.7597213670872865, 0.6704809467112403, 0.5311063686420613, 0.35031135005349007, 0.13693936292388909, 0.42505225758392, 0.5641612746499585, 0.26759472241923704, 0.8556412738959729, 0.7558633654770949, 0.6817320281807651, 0.6308679540277725, 0.8475835781992729, 0.447401776296303, 0.8382472271638062, 0.4915169947857011, 0.850611374388584, 0.6300328571684327, 0.6200023365330949, 0.5334636222055987, 0.6554581374873474, 0.6518531930147078, 0.3458571878190827, 0.8371630121350853, 0.7336498647595533, 0.525957824263593, 0.2807519423572424, 0.4924336966680823, 0.6248447684015699, 0.7013015597225767, 0.6903240950383677, 0.33363004817622854, 0.8198747882621656, 0.7229747247748259, 0.5563324332954253, 0.3838205919209427, 0.707160555990542, 0.7682690034166985, 0.6188169943264945, 0.5781869016351144, 0.5868643607950906, 0.46358882233753035, 0.21515915585254974, 0.6728488684258743, 0.670015584806396, -0.04442085364859774, 0.6178487415664802, 0.763319279945745, 0.5108850170157635, 0.4002129425837876, 0.7914841377319084, 0.8515441870150331, 0.6836234270902269, 0.6984733038108307, 0.6534708287371306, 0.47882510433520753, 0.8090272245970765, 0.600370579107742, 0.7971385207888123, 0.42144227102862214, 0.7199470727828188, 0.5425781510109343, 0.5787474140052179, 0.5231499844852252, 0.6126431575297715, 0.7096665559923773, 0.5243046558258656, 0.5227492448031408, -0.04322475390218222, 0.5499652386679663, 0.6873560846208933, 0.8491617047272656, 0.4876586706505018, 0.31544622639501013, 0.6208648934555415, 0.4990752927061758, 0.6089406489490525, 0.46827433464167, 0.46400149963257303, 0.5145128428331582, 0.841585528686212, 0.1202353303304271, 0.7566114725969911, 0.3721817490250263, 0.44216304395767675, 0.823827605065303, 0.46904317489014763, 0.5586614904500962, 0.24057874659206593, 0.5979340178843499], [0.43522008791758643, 0.6967282990388333, 0.1282769084908451, 0.2102106017823013, 0.7169735132892685, 0.7497416386118682, 0.462006906492748, 0.4133936677477332, 0.3269591392084725, 0.7126165231454346, 0.5860247944658399, 0.3297430895289711, 0.34809479067102306, 0.5913387174393242, 0.7374207290854797, 0.3783270164883316, 0.589027289365009, 0.3164883327402379, 0.6211762877868887, -0.016461672928744463, 0.7592872802510828, 0.6639845381025815, 0.4531801723164568, 0.4342621054213126, 0.5247133845396181, 0.351097708977108, 0.48436568297900656, 0.40577990612393744, 0.7203438026730201, 0.315500026034211, 0.22639194139894414, 0.7212083605163138, 0.4590337980097479, 0.7672583293694937, 0.5487100488309554, 0.4819490358177107, 0.6010369447347385, 0.4722419796122936, 0.4287507926149257, 0.3777510619971782, 0.6402799000453665, 0.3208552397479777, 0.43495866530393973, 0.06882148172609522, 0.49501398224789694, 0.46372757888598665, 0.5463089940654327, 0.5147327205135361, 0.3468848337823013, 0.35186084478425717, 0.5550429010783712, 0.7976181908346001, 0.8198815181062366, 0.667939317505591, 0.4166826628401274, 0.5473225064831068, 0.27832665901786396, 0.25310712217710263, 0.43328794676953125, 0.22973569678249764, 0.8081841882350834, 0.25890612990947565, 0.2537721779746935, 0.39598771167409963, 0.6022029157072776, 0.46749232735445045, 0.5486891443808272, 0.5014396863373612, 0.5664166805926495, 0.34389601134311315, 0.7084054443718102, 0.7265917905890663, 0.44206895407921376, 0.4733288953870192, 0.2626717205362431, 0.5318624793215395, 0.6091389400548511, 0.22601219469758654, 0.5962906831288626, 0.004970821561206869, 0.5209146281006355, 0.5565837469142152, 0.854968266905804, 0.4677254648951579, 0.6182596271889832, 0.4548280069211747, 0.8115224986620523, 0.5802168554695596, 0.24021691129872055, 0.5048838369542838, 0.48259211191041856, 0.5456599833993988, -0.11249243266393023, 0.2196601512193184, 0.6289568040085437, 0.4832212579085459, 0.4175820839222587, 0.5593920467740234, 0.13693326923268997, 0.6387894098247663]], [[0.7397137583698391, 0.8172072339298212, 0.7955488170000736, 0.6383463846354616, 0.846748649543926, 0.8510337545594348, 0.7677308786572747, 0.7795502390171621, 0.7352414150245321, 0.8624513875524313, 0.30752970102024385, 0.830226396360216, 0.7298477548339443, 0.8218495272708191, 0.8466367099261831, 0.6708742608533508, 0.6209182521435404, 0.6729841379249057, 0.7014776234025664, 0.7256672428584023, 0.7495275993582884, 0.7743619530923743, 0.8069009364421565, 0.711101915046689, 0.7944875843609566, 0.6656561722489854, 0.7186976510034625, 0.6461076440061327, 0.7610157951492417, 0.7049619444916891, 0.822713831645098, 0.6877381278835658, 0.5933430568538584, 0.876630317745732, 0.7141316338740926, 0.8119958329441799, 0.539172743346831, 0.8022074352905773, 0.7938646753376417, 0.722693732890175, 0.7773261032138489, 0.7474834047201668, 0.7658634835023302, 0.7280080704665467, 0.6954662315163203, 0.789320759235629, 0.7195500144517502, 0.7151066004140265, 0.802833328335097, 0.771558318513647, 0.7881305139459142, 0.5738462659734318, 0.8230832675458676, 0.4685635303622399, 0.807053383063202, 0.8387359053094299, 0.7975131746644563, 0.6240410394300688, 0.6166870849390723, 0.7425603164789394, 0.7830728709472992, 0.732416256827659, 0.6443307353494767, 0.7670536207532748, 0.7723445312423219, 0.8266633379508869, 0.7326187759280455, 0.7433111751877001, 0.7125747949267511, 0.7452419448221478, 0.8049103478534051, 0.679365905463213, 0.843948881113601, 0.7658378267610849, 0.7992498522451517, 0.6477914854710777, 0.8230207182355805, 0.43711870997610175, 0.7872022405632458, 0.725266753819778, 0.7266622548385147, 0.7799792765287872, 0.7849988036382148, 0.8408827539029413, 0.6690920193160118, 0.7742741629198674, 0.7674745718026907, 0.8008189894202121, 0.8312966857556554, 0.7982551756872527, 0.7684388419069692, 0.7783324704713136, 0.827359977667857, 0.6537900830169873, 0.6992566491005094, 0.8238648096517719, 0.7020040658725685, 0.7423433410327995, 0.7122225475492273, 0.6852661072943826], [0.8308542311630631, 0.8483223440185126, 0.915663134755193, 0.7594048725424963, 0.7526058518262121, 0.8684105158682772, 0.8043983148976633, 0.7389708426510371, 0.8421883830641931, 0.9093640588299721, 0.7388890365998213, 0.8349524576405576, 0.763078171802631, 0.8884767536461413, 0.7528115199249263, 0.9045116774979124, 0.5680192497826384, 0.8358782516418296, 0.7920672982755176, 0.8279498867048418, 0.8694940461894697, 0.7839200583270286, 0.8967732590478492, 0.8364099708424221, 0.7398218432292175, 0.9007147260046351, 0.8947358734020575, 0.608968786547351, 0.8628453163051609, 0.7049103571604494, 0.7588780049309526, 0.8772819243029149, 0.8414767075291988, 0.7895149895794089, 0.8730734259959231, 0.9176037585731086, 0.9112693537763323, 0.8158241400943185, 0.7840735071462426, 0.7301551642490088, 0.8417759579883188, 0.8555777730416037, 0.4333116785971627, 0.5706649416290042, 0.7481485762992492, 0.805017075786104, 0.7735907378483261, 0.8147384330006167, 0.4985162230660832, 0.8959158579571156, 0.8333721830734506, 0.8519362811364535, 0.8811666790089017, 0.5143102697131928, 0.876245925445181, 0.9222505089555142, 0.5780123818138219, 0.9050222142479587, 0.8230595922288352, 0.7969609732226204, 0.7971436895085998, 0.8183774049210779, 0.9139812448390301, 0.8285929585509975, 0.848056091730737, 0.6202652006549619, 0.6902185180320377, 0.8656362931546588, 0.7502108712750207, 0.7166264101229706, 0.8788311749870623, 0.8954306316460983, 0.7805575026420032, 0.8289510901145598, 0.7967778194687861, 0.8221998914676341, 0.6137918543393966, 0.7060838278753039, 0.8496404243844786, 0.6991356121720538, 0.711928407368398, 0.8433769914391239, 0.8645746876298157, 0.8578018872059349, 0.8684518624704186, 0.7973964417777673, 0.8765928693039985, 0.8508982568232938, 0.8913854296509761, 0.9504197757936712, 0.8424170854586719, 0.7660111265028169, 0.680306265903139, 0.8509184237297623, 0.8522212151760185, 0.7010113145284661, 0.8086571921710456, 0.706408776639238, 0.812284627713664, 0.3217265156432016], [0.47508641000286544, 0.8237825003113128, 0.8947130667677434, 0.7278227778168795, 0.8448195065459376, 0.6486573530124149, 0.6268700129368224, 0.7876358535089063, 0.8868249411899632, 0.25848550114713653, 0.7723430800586869, 0.5336503695416098, 0.8860471961764969, 0.707207550480317, 0.6846092928692227, 0.6224651932098867, 0.5847959963828434, 0.8333533246440213, 0.8072412115155865, 0.8448620318354734, 0.6336414699747092, 0.8045635241805134, 0.40143944239135126, 0.4175802422142475, 0.4397011739216487, 0.7798831736129906, 0.4957003750826036, 0.607118602119079, 0.9009096566168224, 0.3514077431310592, 0.7606283595256067, 0.6669055022408293, 0.8972730810301911, 0.7831811828425469, 0.6200885521743533, 0.20169733809574097, 0.6623493644502456, 0.7404209630823976, 0.42942773951892343, 0.8456938364564012, 0.8433319514317119, 0.43701485640110965, 0.678914313964648, 0.8616860831515358, 0.7117510529004879, 0.7404239321497431, 0.5758853538566837, 0.7901638142014882, 0.6697941812291418, 0.8090207810971621, 0.6568487197342372, 0.7695432184767403, 0.6000457652545927, 0.30647048422710704, 0.7134019968566041, 0.28702372504961615, 0.725873556106151, 0.6127246223027306, 0.7852976971456428, 0.3452458472035081, 0.5470036858342275, 0.38289591811981344, 0.7605183489585368, 0.7606687918872524, 0.5932244044526837, 0.914746189832302, 0.7718995216275326, 0.9128256126890973, 0.6766990474520235, 0.8919545113263431, 0.568053374848485, 0.6259053713612638, 0.6707609850445758, 0.6244019049378962, 0.7875202735459026, 0.7152367735303654, 0.8537987173601508, 0.7692447410418609, 0.5637678781355988, 0.5601942806216409, 0.5298523276189259, 0.3762468841024338, 0.8941000412659569, 0.7602697143696552, 0.7504885357931366, 0.536149619931231, 0.8084938869081347, 0.7942942665068287, 0.3755377788316758, 0.3580388352659705, 0.7957058732684859, 0.812996682055652, 0.843549097274523, 0.5185150957451551, 0.7103238730055399, 0.7816465894529762, 0.6776105282954938, 0.2894341506126875, 0.7184728523801565, 0.3860096524488797], [0.4543246424708397, 0.8069817064841704, 0.3962959192918079, 0.3303266769125802, 0.3712922661041677, 0.5954304034578065, 0.24992564130334324, 0.8671218927940877, 0.6073597848174158, 0.723866742674622, 0.8846467888221501, 0.6542564126235206, 0.46217109750836, 0.41820207902632683, 0.5573823767622381, 0.7827811615415355, 0.7567564154296821, 0.4949849081995102, 0.6935251640117159, 0.45117576548429045, 0.9133801842341391, 0.33644778013027316, 0.4799051600246016, 0.6487301612515355, 0.32922258037727736, 0.03743652865339664, 0.706008144673703, 0.24328832950749066, 0.6444965356858968, 0.38452505943725096, 0.872278989061568, 0.39221302957329646, 0.7762704192160245, 0.4021863627652101, 0.29319867781916303, 0.7279690972504185, 0.17276305482780005, 0.498071825495696, 0.25951635208690316, 0.4238531125192631, 0.7181416042851219, 0.7515095739083204, 0.7239557565003394, 0.5500612805168119, 0.6594137889308385, 0.4064286397825028, 0.6460225949348247, 0.6333423189021726, 0.8894758911598765, 0.3463122495402502, 0.6749596106747263, 0.4114679816615977, 0.30705863312585346, 0.4062421883218272, 0.6485164964883992, 0.5288496452247895, 0.5418078721808166, 0.5561686140853137, 0.5924875739318197, 0.8631248900991265, 0.7548237012842788, 0.7740061689381992, 0.8333724427453336, 0.8408997755845709, 0.466900200534341, 0.9248658203934028, 0.7962719718539718, 0.49568202256784505, 0.8459862339110629, 0.550000660157115, 0.6944139357499225, 0.5200437498572921, 0.39838385539570714, 0.733339167536744, 0.6762181036703764, 0.7536367105762866, 0.7706545060396758, 0.42945055740393245, 0.3685258814248244, 0.4079097862059393, 0.49431714764356427, 0.1672350200466056, 0.7022665114977372, 0.5005549362409053, 0.6933216027847894, 0.22335625992958974, 0.7291713772217755, 0.5460714676962518, 0.6125734651282468, 0.18208389011669446, 0.4821953927857584, 0.3089213761410118, 0.37557494328598917, 0.7348804321700297, 0.6605260226970481, 0.5022975406782468, 0.4889690376498618, 0.9160331639543571, 0.6705308835440333, 0.7537303451716161]], [[0.8038455035693846, 0.8470993491011769, 0.7664854679035219, 0.8017011011068438, 0.5719399672882404, 0.7134093105510381, 0.7505359237879429, 0.5846404747082993, 0.6942715020180232, 0.7380384296966501, 0.7106784957700693, 0.7584389470624648, 0.6805615151115955, 0.7834883512833258, 0.7969881128141035, 0.737250033021666, 0.7875356095238102, 0.6650981904084642, 0.6597260572153755, 0.5900701163422846, 0.64259734778385, 0.8410815404216256, 0.6300620807451598, 0.7669213003541296, 0.8281402295028961, 0.7774333875159369, 0.7656180099346659, 0.7820697825094602, 0.7681796807784587, 0.8258889292016521, 0.6124279962399053, 0.7945786277722109, 0.845050202243137, 0.8209529971987343, 0.6942787699351706, 0.6455788299520404, 0.7999934664874517, 0.8727010775477958, 0.7907788416083633, 0.7344556674831428, 0.8825780367734443, 0.6352041803494313, 0.4966024719217028, 0.8266111783126718, 0.7667219108417145, 0.5048573490604952, 0.8298837743330089, 0.7929245204906642, 0.7321192393112905, 0.7132182067544465, 0.7582695389077401, 0.7843920564497515, 0.7241501983725509, 0.7094125845188289, 0.848129217252858, 0.7663999764529752, 0.7490948589596, 0.7272563747931345, 0.8403458635206501, 0.6747095907047247, 0.621504877070324, 0.712067751416591, 0.807659810595939, 0.759617911659541, 0.6826909058247145, 0.8044634445235729, 0.6638983389214806, 0.641524660746625, 0.6856753874711132, 0.4649748544884229, 0.8777987121042109, 0.7132585836846985, 0.6386836024307966, 0.7377100712223152, 0.6961825236922736, 0.638168726387611, 0.7652500768566279, 0.7638064512595683, 0.8614381118667076, 0.7798774267256793, 0.8073506044063128, 0.7883303548534146, 0.8049257580368051, 0.7277647002267132, 0.7669660980815314, 0.615156886614235, 0.8102164237417689, 0.7312649803524403, 0.6964650533231566, 0.7724434671518292, 0.7859099371025743, 0.8321045810152887, 0.6016923522835779, 0.7745516350720474, 0.7342265498206719, 0.8125477980328067, 0.7622887723497274, 0.7947729438570462, 0.7837446968405155, 0.6637872434281578], [0.8636332400006659, 0.7268493657247168, 0.7770963758011706, 0.8299398319016567, 0.7893255181220973, 0.8983711264052675, 0.8671770364081219, 0.8551351778190691, 0.8503362296409891, 0.8150672975011142, 0.8550330944897968, 0.9318777790060419, 0.7899032544476092, 0.8310434737468695, 0.8562925893850044, 0.8664424005501966, 0.6379910923032667, 0.8838369125060946, 0.8107483218673041, 0.7847931116799198, 0.8532513456537194, 0.7462661443508493, 0.8968132242514621, 0.9021952521426932, 0.8709102595156011, 0.8093790164678523, 0.8281010337066198, 0.9013461532718591, 0.8976505774464049, 0.6678592462093996, 0.693567771591015, 0.9015158896228688, 0.8912846711532156, 0.8062784871882093, 0.6362360874827514, 0.8475196655396267, 0.8711944382888163, 0.8370037154216665, 0.9003297351575827, 0.8960890514401625, 0.8184564898859723, 0.6740472443694691, 0.8820199228437376, 0.8137469730241406, 0.7028596270653059, 0.6043415070644524, 0.8631048040701019, 0.8289028445115482, 0.8153075566641522, 0.7799963334138277, 0.4402864640373466, 0.7657669521497501, 0.6604097657506919, 0.7742440200393864, 0.8860851246610953, 0.8486773189561826, 0.7898041503422517, 0.7296217142246445, 0.7030156460715649, 0.7595784310474037, 0.8966630934575213, 0.9172158668462561, 0.7361744240663529, 0.7895720478125715, 0.7261579913018764, 0.7540457730626696, 0.8086589644671361, 0.8615710941812578, 0.8332079476200396, 0.8785707249159241, 0.8125286406050273, 0.9240108928492935, 0.8852143866545336, 0.7772629993490741, 0.7872451754597689, 0.8212843897987373, 0.8927426698987543, 0.8675534171990038, 0.8572860074314441, 0.8782272850090004, 0.7377721401102132, 0.7326461167033956, 0.8207037006239762, 0.7542882779710972, 0.8751333313821358, 0.7530618567811603, 0.8847343560497523, 0.7857282666848296, 0.7912018422757582, 0.9443042154839051, 0.8549244508223226, 0.8641444761653231, 0.716964611062337, 0.631422485057697, 0.5411012045332588, 0.9165983408730435, 0.8516327064911431, 0.8387468917833525, 0.839292429545069, 0.800589237818683], [0.5621198506595364, 0.6391882468102968, 0.4582859330603348, 0.7862423063699108, 0.8816104379127884, 0.8693662525516377, 0.44498505143377554, 0.6325164310787325, 0.7751797034785809, 0.756536292474813, 0.761087187237318, 0.8805324920662407, 0.5663864272551725, 0.7499190384676803, 0.7731517304646405, 0.5641636417804166, 0.705723826800199, 0.43521695351678813, 0.5723829304778925, 0.4969892489531161, 0.8450884940665618, 0.5113570836732779, 0.31562197942804177, 0.8258562397735957, 0.5515080463031866, 0.3417446583109435, 0.7961985696886291, 0.6340229708213923, 0.45146641820865985, 0.7704825431214887, 0.5097193562037884, 0.6721996703847013, 0.8760613177320357, 0.8546828228544028, 0.5295871465342628, 0.8671337705293333, 0.368899250477338, 0.518909491421619, 0.734438959053962, 0.6885821363829483, 0.7449360535808571, 0.39713170947280024, 0.84314394498057, 0.8253010874346071, 0.7996696654724419, 0.5117386924178404, 0.8504809472888629, 0.7754763831911926, 0.7531811384763851, 0.638951828467422, 0.5220245074285859, 0.9226906365663538, 0.833366952281825, 0.6169472095689197, 0.613437952934391, 0.6478037380694878, 0.2067536128683393, 0.6154312683062165, 0.9065159335711923, 0.8241122094267168, 0.8230596591962559, 0.7251058774438495, 0.8277026509680903, 0.6631212806503227, 0.5304914521835209, 0.8097259976323006, 0.883594332499212, 0.7804665763932294, 0.35133202726053764, 0.7102118663677282, 0.8882397285945729, 0.9051643098802805, 0.577118438319374, 0.7935070671561439, 0.7456865242096746, 0.4970227910360316, 0.6032817056653051, 0.7498962702909159, 0.1741169395277769, 0.533516955877822, 0.5494730155865649, 0.7335389337679037, 0.5744136729661837, 0.5008717149006453, 0.9261414876739583, 0.4841608445523518, 0.4983991935942448, 0.6807617113204122, 0.7412285398666737, 0.8789523202655325, 0.9217308386141579, 0.6909547166237147, 0.7969303345479041, 0.7334553793724072, 0.8626098360342164, 0.5772089145223241, 0.8698950437397348, 0.5565672332311042, 0.7718136523246453, 0.6233233745846674], [0.4557215795553816, 0.1765342895823252, 0.8247663651705048, 0.7469228395027103, 0.9201110869681847, 0.48415244818915515, 0.7852506952636914, 0.7746968050526963, 0.7721849379142183, 0.7605188821648882, 0.7669022962038937, 0.9100139243829475, 0.6070385837032238, 0.5789805461091438, 0.48001557973769987, 0.5813012609799743, 0.7111876134807975, 0.6131131682375334, 0.48063832511651894, 0.343572314710576, 0.46821510151748597, 0.7479607663029554, 0.5456159199939515, 0.5924020491951494, 0.8209884391961622, 0.5419068487678104, 0.5439738351757014, 0.4840599338075349, 0.5666596324580722, 0.6559947724375292, 0.5588202626299786, 0.6543029354274481, 0.5154527714467522, 0.4556933270339387, 0.8483564493541274, 0.752395457215529, 0.37842350803568897, 0.21081445082450873, 0.5463391131939084, 0.3854011677865019, 0.39724552498705396, 0.7900960206038921, 0.7584305468096619, 0.6891709642742256, 0.862339349172476, 0.6503686157571287, 0.11713512998238447, 0.21380086328583855, 0.5683930663866784, 0.4125444456783445, 0.370489924613724, 0.5371287235180183, 0.3502673204120782, 0.6473575652499773, 0.7190985057646371, 0.036067979922269566, 0.4275844302958992, -0.14916144683234614, 0.8831202828606487, 0.6906855887172386, 0.5336551105979637, 0.5266375270344983, 0.5787761293011968, 0.2177400257488956, 0.6525230518078713, 0.11863431076815838, 0.2834262256843349, 0.7256896449342515, 0.5456864645196464, 0.5850920471828299, 0.6372028313529511, 0.33068514584633246, 0.49503656442745037, 0.05438957834137841, 0.920383679635058, 0.6550565314890604, 0.3308341899020649, 0.7870345558316673, 0.3337448404890465, 0.5377593750490147, 0.8324383340737507, 0.74078458133134, 0.3047952301034031, 0.7338450139145114, 0.582042100746517, 0.7814881500639905, 0.17287232810790557, 0.9207258522883423, 0.3677708080508469, 0.2977065542565741, 0.607782066824664, 0.6461407887141712, 0.5663466850209904, 0.7681150872968842, 0.3303973276359672, 0.6151669482586998, 0.5202402330861036, 0.5003578678419777, 0.6117643562404023, 0.6337571926777613]]]}

==> engagement_bias_1.json <==
{"title": "The role of Mehestan to fix engagement bias", "ylegend": "Correlation between learned global and ground truth", "xlegend": "Amount of engagement bias", "xparameter": "generative_model.user_model.engagement_bias_std_dev", "xvalues": [0.01, 1.0, 10.0], "zparameter": "pipeline.scaling.scalings.0.lipschitz", "zvalues": [0.01, 1.0, 100], "zlegends": ["Lipschitz = 0.01", "Lipschitz = 1.0", "Lipschitz = 100"], "n_users": 30, "n_entities": 100, "n_seeds": 100, "generative_model": {"user_model": ["NormalUserModel", {"p_trustworthy": 0.8, "p_pretrusted": 0.5, "zipf_vouch": 1.5, "zipf_compare": 1.5, "poisson_compare": 30.0, "n_comparisons_per_entity": 3.0, "multiplicator_std_dev": 1.0, "svd_mean": [3.0, 0.0], "engagement_bias_std_dev": 10.0}], "vouch_model": ["ErdosRenyiVouchModel"], "entity_model": ["NormalEntityModel", {"mean": [0.0, 0.0]}], "engagement_model": ["SimpleEngagementModel", {"p_per_criterion": {"0": 1.0}, "p_private": 0.2}], "comparison_model": ["KnaryGBT", {"n_options": 21, "comparison_max": 10}]}, "pipeline": {"trust_propagation": ["LipschiTrust", {"pretrust_value": 0.8, "decay": 0.8, "sink_vouch": 5.0, "error": 1e-08}], "voting_rights": ["AffineOvertrust", {"privacy_penalty": 0.5, "min_overtrust": 2.0, "overtrust_ratio": 0.1}], "preference_learning": ["UniformGBT", {"prior_std_dev": 7, "comparison_max": 10, "convergence_error": 1e-05, "cumulant_generating_function_error": 1e-05}], "scaling": ["ScalingCompose", [["Mehestan", {"lipschitz": 1, "min_activity": 1, "n_scalers_max": 100, "privacy_penalty": 0.5, "user_comparison_lipschitz": 10, "p_norm_for_multiplicative_resilience": 4.0, "error": 1e-05}], ["QuantileZeroShift", {"zero_quantile": 0.15, "lipschitz": 0.1, "error": 1e-05}]]], "aggregation": ["QuantileStandardizedQrMedian", {"dev_quantile": 0.9, "lipschitz": 0.1, "error": 1e-05}], "post_process": ["Squash", {"score_max": 100}]}, "yvalues": [[[0.3746040701304463, 0.6138791880050055, 0.6920526901121616, 0.6917382846687611, 0.5472744089623709, 0.7508572802595809, 0.6104738826383755, 0.7296589005548542, 0.6951601160119099, 0.7813290263031032, 0.7650273625078187, 0.6340480105542109, 0.6262149671016042, 0.753844407730969, 0.7752330507775939, 0.6292710599009729, 0.5456461692871708, 0.5099988364847391, 0.7060265252881769, 0.6362208400585796, 0.6462878316293023, 0.7367007930216394, 0.6310999767589484, 0.7617809157450299, 0.7081628186940615, 0.5734241553076957, 0.8116057711270636, 0.6304241344657137, 0.6855862805889609, 0.8392198651591798, 0.5283675313747996, 0.7122091348970585, 0.7324565635731621, 0.6156042946164908, 0.8171621752652913, 0.7946782412307896, 0.7512797883584689, 0.7130254228765838, 0.798893370449474, 0.7471717890096641, 0.4108649135784283, 0.3113194711064259, 0.6245043557874949, 0.7654091387253796, 0.7262340359469682, 0.746803325745879, 0.6412245469686549, 0.6982936670566992, 0.6546086741318897, 0.6203466516833648, 0.5957361556253251, 0.5454839007491483, 0.6751533250829403, 0.735569465226403, 0.8313774835119806, 0.7137926215906978, 0.7071718633256402, 0.6774163391682915, 0.40581063466847095, 0.6102100719579966, 0.760588021372466, 0.7656695513507367, 0.651599250434731, 0.49941950031332444, 0.698237668796306, 0.700574869698059, 0.6287067534024701, 0.6776026290283566, 0.7049597989140229, 0.7041666200966447, 0.7921216249130407, 0.7559988388898358, 0.6745405992221024, 0.6146055041000558, 0.7061769433534855, 0.6992801374315711, 0.7324244993692784, 0.7977136814848658, 0.6355915320319622, 0.540377084193419, 0.7766547359528859, 0.6060642933773625, 0.5288877648683059, 0.7091202038091131, 0.783727417505705, 0.7269108011475013, 0.7234096487597358, 0.7214252200480774, 0.6094552485552777, 0.7372838750260519, 0.7126614766711172, 0.5928569579550509, 0.5707020896197751, 0.7752299546196975, 0.7481262873227322, 0.783111954243421, 0.665814555575416, 0.5862954394038179, 0.6366221345757704, 0.7410175835080809], [0.6121408184113523, 0.5684691507126548, 0.8076930472375891, -0.12820075669853787, 0.2704605322185275, 0.3888313587875627, 0.6855308987760027, 0.7149640139328732, 0.3878984189845211, 0.6534663947341645, 0.6540958583603219, 0.5582593538199498, 0.6979651108102095, 0.7586510216868917, 0.6703288501999309, 0.4478287083342464, 0.3396304265808267, 0.4792982949183916, 0.7715600974126835, 0.7247574314561465, 0.16554305422043744, 0.4827968271283196, 0.7977139686458236, 0.7218101382155748, 0.6037094685883533, 0.4864589222697605, 0.8530570974792622, 0.5827825306297889, 0.4078439319288457, 0.7006167490792361, 0.38422785248424635, 0.7719466522882862, 0.807228550697847, 0.23152254893912508, 0.6687611733274731, 0.3406784447199806, 0.3192267934546388, 0.7333556189018249, 0.42387771021852977, 0.5962089898613452, 0.595237764478693, 0.3862586192512536, 0.6666955921816369, 0.8182654662731481, 0.6646725148801478, 0.7421896112886868, 0.43901356541496966, 0.8058840428577778, 0.6622636740369738, 0.5159902563650806, 0.7503322324180188, 0.7651908521594365, 0.6431025884235118, 0.45727967062167674, 0.5845806885964937, 0.4896405277058268, 0.40354354393103253, 0.33337549103075514, 0.3307552389701945, 0.23737121890969798, 0.750787403969406, 0.5658449365115995, 0.7753452168646566, 0.45114807809033974, 0.4207234416775396, 0.4935164125683024, 0.7765204647502755, 0.5689030932483322, 0.6011245572601721, 0.6992306117428025, 0.15407933749208694, 0.34575749526171573, 0.5397176987183463, 0.6852099494858397, 0.4724076416325988, 0.2613886815361697, 0.016800170087051754, 0.6790115280980045, 0.013135055891742159, 0.6902051973977945, 0.6001762974769863, 0.5771411836439989, 0.5691285113410417, 0.1479575274836946, 0.6260765721577211, 0.660576875744283, 0.4388424101958562, 0.39242983284668653, 0.697322063129687, 0.49446471587660235, 0.8475323845375423, 0.6816195849332913, 0.6131760480897362, 0.5211064902948466, 0.731299356499821, 0.6784574836682148, 0.5236551719257463, 0.6560966043261107, 0.4885094729296443, 0.7326841395574452], [0.2905552859802061, 0.44434042320087497, 0.462758567718864, 0.16417854439495647, 0.21045939935131702, 0.4684315348612175, 0.4739387897066255, 0.5454565081913555, 0.1618265580877019, 0.14946000966413073, 0.4559031986250657, 0.016968532201659885, 0.6913351391315643, 0.7459308871416309, 0.44592339559039756, 0.3381496209728578, 0.5649589048591348, 0.00739873676231541, 0.4044309658524322, 0.4318807618927418, 0.5548323559538975, 0.009097617545000615, 0.22124460110896466, -0.06924726911382699, 0.26674444244529005, 0.4724359286683154, 0.4146168849469594, 0.40973765340693513, 0.01954005004393154, 0.46340691638489623, 0.5337192199031247, 0.3504343001770909, 0.2333574200546416, 0.29870626583559434, 0.3506888760923727, 0.2039906911134276, 0.4282706770752779, 0.4828057147967432, 0.47121860368871094, -0.013157533311714851, 0.01303795087120874, 0.310217373779073, 0.47279962826318017, 0.5493811692906769, 0.1977334765297378, 0.37058485746342834, 0.4269224384079459, 0.49071145069395494, 0.37571835785133995, 0.36516493296288854, -0.1341734000659135, 0.1247841011682327, 0.3645059040790652, 0.5108388896079918, 0.43385502687738275, -0.037976087004214024, 0.5991672035886866, 0.3233984423138635, 0.7155873466145114, 0.5116317522972804, 0.11607393419338229, 0.4073949884823013, 0.4020473950714786, 0.5280216813727152, 0.29395121873711005, 0.22803416900844434, 0.5948842202895436, 0.7165247796497761, 0.545073622448809, 0.109695752046659, 0.1759010528552992, 0.5697615110358346, 0.6229249928434749, 0.28297522974375555, 0.7005975992209629, -0.054171271176271775, 0.7399742530870191, -0.08285857767863952, 0.305546080972916, 0.47978822524183756, 0.6815656944556704, 0.34688392122128286, 0.26850033830750447, 0.46974480134136315, 0.4368731910329317, 0.262376252809893, 0.3761681799251455, 0.5709127895530843, 0.4532724913703283, 0.5969166361989378, 0.6322452114824203, 0.5858795147757853, 0.5186574507282863, 0.5152314868001362, 0.08176897678206753, 0.10123557436764123, 0.22033396802931257, 0.19811953012248454, 0.20574785076311242, 0.2664997775469793]], [[0.47603693111236794, 0.6013703669951671, 0.7158071595536554, 0.8473788791047274, 0.6206660140057428, 0.743220172609822, 0.7683734886036012, 0.7341307266678988, 0.8388594164710825, 0.6484603163539345, 0.6395264691233843, 0.7164647476957537, 0.5811693449091001, 0.8004237009983441, 0.5467831528594308, 0.7050199807378278, 0.7562233182111385, 0.6624039356306693, 0.7575824954763268, 0.6835096071821707, 0.7685473865158228, 0.8137103334386543, 0.6350875710516672, 0.6334367552598414, 0.7547044803950408, 0.7504530710683206, 0.53870747441555, 0.6973849262054727, 0.8503824446385847, 0.8159471364172874, 0.7484358530304062, 0.7340593741600121, 0.6879055958364846, 0.7068467779565869, 0.7957520763627156, 0.6776366846953407, 0.5191475294234996, 0.8317943204712532, 0.7469782602490408, 0.7649851030275242, 0.46739265806062774, 0.693168882381632, 0.6860176926606111, 0.14038066106036975, 0.6050811238185022, 0.8103798265720187, 0.6532022652535046, 0.823076102967383, 0.7938292171292002, 0.6790606439647036, 0.7994373998486932, 0.7658600572231271, 0.7868795131643248, 0.7438427193675992, 0.7261861017564569, 0.7789071212792845, 0.7502422394555645, 0.6749846667829295, 0.5636877197631939, 0.5509192846973764, 0.7366561758594403, 0.6203325259558162, 0.8579626331361178, 0.8063305729579859, 0.7087578820389889, 0.6978652816290822, 0.5681454179821266, 0.753661578542949, 0.786513122068467, 0.6962126545776526, 0.5241875324479891, 0.6318671226846173, 0.7135716767118535, 0.7089803680770316, 0.7947513287054511, 0.7389605482817624, 0.644082024346381, 0.7848658143502478, 0.6676856722435872, 0.5255328795721412, 0.5461988602717259, 0.7433766952468411, 0.6922543972409905, 0.6014522703775247, 0.7144237366137821, 0.8199374470060004, 0.7328923330067904, 0.7341952651087484, 0.7168976163193559, 0.6318973549550817, 0.5955678731776634, 0.730736448563814, 0.7297136645990017, 0.7837580948925507, 0.7016841910381106, 0.7465726652264566, 0.7518598528532805, 0.7195884719827333, 0.8581038317542883, 0.5089419511658692], [0.6583288579023314, 0.5088524718923395, 0.688561782342365, 0.7131580219172833, 0.4965023928523002, 0.8413437604157633, 0.7352155490760517, 0.6602272333025984, 0.5810431867141973, 0.721421454866682, 0.867489340111606, 0.8400356255509575, 0.826246723458648, 0.028137371528290482, 0.6921373578300597, 0.6710360584281134, 0.7992169826898826, 0.5271920130179196, 0.5953637520892846, 0.7822412814902755, 0.7895035661911646, 0.7169234348541266, 0.5284345422150796, 0.6961615682057574, 0.37510624590891495, 0.7697514269753079, 0.7967657853110914, 0.8210094926091183, 0.8194534518803923, 0.7723796912937422, 0.819374712957406, 0.471146768294402, 0.6697473770194579, 0.6771085881884361, 0.6928137030958998, 0.4557779322408827, 0.3133265259699639, 0.6293032527764914, 0.2870372908303638, 0.7540568740400612, 0.787111476968738, 0.570934294114941, 0.5768859854527227, 0.8063881838645885, 0.7238889435608846, 0.6332886151239975, 0.563202012761676, 0.7869192409243547, 0.5158468558273995, 0.5274626073642533, 0.5738160314815016, 0.6189980569761733, 0.7405080916996408, 0.6761365114616115, 0.7062690486256699, 0.7033668101440762, 0.8088706360016595, 0.3584411457865875, 0.6887212621579585, 0.6063752151656935, 0.5266208324844004, 0.5623069689388132, 0.4980105754694256, 0.5817062642860076, 0.6342902508044495, 0.9263757704157394, 0.54337829445068, 0.683752509939513, 0.587250390282141, 0.8044231623499353, 0.722617608802246, 0.2499613912028874, 0.5828367043887835, 0.826050742938723, 0.8335565310402214, 0.9265687459139935, 0.7891594242364358, 0.8338720525134957, 0.7298200809093996, 0.5634973976588445, 0.718253175809133, 0.323693668454005, 0.7113628646209411, 0.6779300882521724, 0.6254894488214275, 0.22359165934395522, 0.4802478468750155, 0.8263095992630843, 0.6126867947150523, 0.4862419960778217, 0.7026793597585524, 0.8886250426843366, 0.674728766594781, 0.5475206334631011, 0.5768067420211638, 0.8761681332344913, 0.762785393102877, 0.4377031947992163, 0.6290704423204895, 0.35834686363170326], [0.33823220877943516, 0.20957560477952097, 0.4970520312509461, 0.12676456483587378, 0.3416700619564701, 0.6188972556943213, 0.3006732028814422, 0.2985135598840752, -0.07379774520796066, 0.49660445041213813, 0.5568154277320223, 0.7194701908659838, 0.6308713339948943, 0.48867881044470557, 0.06996651142496099, 0.6304768485056962, 0.1710329764555723, 0.5423746329722385, 0.6582476753788423, -0.10295633109310116, 0.4939624746342923, 0.07591783016119667, 0.41243116677654573, 0.37183783301069134, 0.10461109720803669, 0.4460879588772359, 0.7347593984770748, 0.5371064319042087, 0.37903513826953483, 0.03794054174799951, 0.4485945467086276, 0.30184538276659717, 0.604447201721128, 0.5594708630287728, 0.5622426235447707, 0.5453660709120172, 0.5048152564784198, 0.6001585489727369, 0.5358653243232147, -0.14462221572079098, 0.09265735836415635, 0.2883691239639078, 0.47021178291784727, 0.4365757558928771, 0.4195801685929573, 0.6651916942838959, 0.251356482109355, 0.6067446868825498, 0.6555443353419449, 0.0009342141297422556, 0.12131201173035042, -0.009331079775960031, 0.46719990853707694, 0.21620524273491604, 0.7432086452965182, 0.4953569548445925, 0.2962247377240582, 0.17818689329995815, 0.20458111115778052, 0.7721965399399386, 0.40935946028200315, 0.4157173790945098, 0.28858031807354473, 0.25151428679080073, 0.2710587827139208, 0.6538750140537295, 0.4991054880525649, 0.4363644552895442, 0.1651719628328882, 0.3321114519747948, -0.42386809456142494, 0.3015198791067044, 0.3455683476704676, 0.5115896067221944, 0.5670679337139947, 0.0817184758391134, 0.42319233689287195, -0.023139179090698115, 0.6216098085210267, 0.620433080274407, 0.40047781555662815, 0.3329483426862519, 0.7070879778962719, -0.11321848903785517, 0.28648959907223187, -0.01948173459676433, 0.7345521799006943, 0.18716095432863997, 0.5145081994509202, 0.40006621369644685, 0.7041394859640753, 0.583981725505548, 0.021499740213384393, 0.6744660335071805, 0.6452697338815334, 0.5479587084870918, 0.1421548160505253, 0.3636115223490754, 0.2470940780417555, 0.32879377606067267]], [[0.7779862512227005, 0.5741643933897056, 0.7413110126721049, 0.8243203769760848, 0.7034197765289139, 0.7271522840439528, 0.719384022596772, 0.7466217006302652, 0.7469805453697859, 0.8107786025690799, 0.7989091316728759, 0.818674590653027, 0.762354758564494, 0.881243197064942, 0.8129291774010416, 0.7962453286173071, 0.7322926799224379, 0.713073852474625, 0.8325868039950233, 0.7059916153038096, 0.680847120895206, 0.8211958454109646, 0.7730097345697148, 0.7403422951730599, 0.7212945564960671, 0.6989277688868973, 0.857365544622769, 0.6819070351498809, 0.839247514739927, 0.8019396074806, 0.8107075506489493, 0.7718185535695958, 0.7361508989704973, 0.7626665655476099, 0.8312868877057414, 0.35391950405770556, 0.7218798424661497, 0.7635744889238515, 0.8486944104693779, 0.8326646486221021, 0.5989351967612601, 0.5846662822284008, 0.531945302863732, 0.6817484808576826, 0.7307180487059727, 0.8033641999894648, 0.7273980780642216, 0.764805428501968, 0.7824560885104953, 0.7140206553508464, 0.715224731682446, 0.7519855679887574, 0.7580302292391772, 0.7216356614569355, 0.8129940099574086, 0.7564854290207098, 0.7545900707750692, 0.8745943257025193, 0.7428702687672868, 0.7938621022875493, 0.7608948819035878, 0.6169851717859741, 0.7730780644670026, 0.5202459268375741, 0.3715460710026292, 0.6652173172883349, 0.6987130101903531, 0.7790235822737918, 0.8101347286576998, 0.7169148870453306, 0.8016732677601904, 0.8360659538254492, 0.8288384721072408, 0.8426323668551626, 0.6685186173124233, 0.549042884762516, 0.7109141278987371, 0.6496784914345999, 0.5334069183061879, 0.6680711994742424, 0.7246634128313009, 0.6655053313167106, 0.8199095196024093, 0.7871236959541295, 0.8045726305883296, 0.7844414307458838, 0.5904620908194091, 0.8444024727152436, 0.7952778461696364, 0.6158433179093714, 0.7137609750114212, 0.7659205662672306, 0.8594321585829561, 0.7679115579208294, 0.8131316222902638, 0.7303616548579005, 0.7877751631940704, 0.8192383824524939, 0.8210966088911283, 0.8024722887633507], [0.8505207625472038, 0.7598493550921105, 0.8326496290715475, 0.9200225643516239, 0.7912183476351704, 0.8354313847615829, 0.9043002719736672, 0.8993153675132052, 0.8888344521084569, 0.715859220298723, 0.8074249593789394, 0.8581553271998978, 0.893188836845981, 0.9068805530188448, 0.8647394947186786, 0.8368446487106743, 0.8373004140390228, 0.8607189342071649, 0.8747120250221545, 0.901714273821536, 0.8975169256028058, 0.8589625163020169, 0.8642776231367671, 0.8010249712686999, 0.7757529156314344, 0.8303886975295386, 0.75746886597627, 0.4267923202421285, 0.6536133092325771, 0.866066193529658, 0.8260591807551363, 0.9279818381919956, 0.7211981459446957, 0.8393915705673252, 0.9221699465723798, 0.7551540573419978, 0.7855292121420764, 0.7926409466494037, 0.7936461839765863, 0.8656201029859327, 0.6764707013535405, 0.9198143884682133, 0.8970240694919717, 0.8610888196760773, 0.5520925426240945, 0.7677144834831872, 0.6985967839093298, 0.8405331276324359, 0.7201178385851331, 0.8612200238292412, 0.8002111070717017, 0.7011595635439635, 0.6665847480868359, 0.8826170379289112, 0.8622933228721814, 0.7554845456830371, 0.8025563433224571, 0.8489600211648947, 0.9032098631728349, 0.8536160757849773, 0.8223246688696964, 0.8157086204623217, 0.9054476982997307, 0.8869676731778587, 0.8670891505126235, 0.8865598401697847, 0.8763884026671218, 0.8652408279992118, 0.6719651704154183, 0.8006457385925675, 0.9241476432996315, 0.8806018528038283, 0.7890097244717376, 0.8443405478618179, 0.8482682779378121, 0.6905675511389346, 0.8247358974139447, 0.8845576325728008, 0.9038385754135048, 0.8099627374377996, 0.8369093390147645, 0.8310544518790783, 0.5386001579886104, 0.8127630922418292, 0.8146382812370219, 0.651870447327421, 0.8037837729424827, 0.8178414641222481, 0.9350233493837429, 0.8342886158163145, 0.7457126551059157, 0.9009967316084028, 0.6772863282449934, 0.775684215518911, 0.7670735543238523, 0.7469986589653884, 0.9262405781623017, 0.8287276034354247, 0.8997586963554024, 0.7799013078043788], [0.6678755668024822, 0.31196124399269054, 0.4692897468752747, 0.7852239538024327, 0.49422252669334577, 0.4128410573548058, 0.6159546554251665, 0.4504304818824475, 0.6653432090206369, 0.19607065602766874, 0.44965958214631724, -0.016975962836651003, 0.7483206373893624, 0.7858829229964761, 0.572973008440681, 0.5569695955995854, 0.6392761349428874, 0.4632130216851999, 0.7882642657720281, 0.6710799976729375, 0.7285454604873404, 0.2619713056199497, 0.45337416997233937, 0.4281860195658793, 0.021343310736870284, 0.6864783186848222, 0.5292321443957861, 0.2814033802762354, 0.8075511631881879, 0.7986567829107616, 0.876291384757555, 0.6605657978046782, 0.5455527031890184, 0.08622202784614859, 0.7374668802011811, 0.22063097382366334, 0.8213541423734271, 0.7418584057979309, 0.5386608090086851, 0.021095252087078725, 0.8790303504691371, 0.8153533305069989, 0.17612621503295076, 0.7091788155968693, 0.7877302856834486, 0.8559769848865463, 0.572735705923678, 0.7465819610425043, 0.4985097775689866, 0.7754749897061309, 0.8241531036272435, 0.5234335432494173, 0.841663829790606, 0.6809047449025025, 0.9010271443328555, 0.7018703252423536, 0.4026246414477879, 0.2898105648452227, 0.48613136627016945, 0.6846849814899844, 0.30139398509839505, 0.7389053234137851, 0.5752876421638818, 0.4902749450467151, 0.5337483236366654, 0.6974712925172265, 0.35478706731854515, 0.7054800176143247, 0.6575603035449079, 0.7031261870777024, 0.7246519234992903, 0.3773988426912677, 0.3341788080992368, 0.3564444104876276, 0.7232444823267146, 0.4718173597173161, 0.7632165419374987, 0.4817282621193645, 0.5120874792856016, 0.6147004641448301, 0.6396302650826923, 0.4365861704928952, 0.6541370766871626, 0.7154283789190691, 0.5716982277247101, 0.19114969726039607, 0.26944050047746904, 0.3204309296096318, 0.7419427934113518, 0.3373045675113274, 0.8775641481018464, 0.3152563885508052, 0.8331936239123472, 0.6275610740479751, 0.484587398989226, 0.5494586728566352, 0.28459088922805037, 0.3367156878988258, 0.2981267541366633, 0.3470071917291071]]]}

==> resilience_4.json <==
{"title": "Resilience of Solidago to untrustworthy users", "ylegend": "Correlation between learned global and ground truth", "xlegend": "Fraction of trustworthy users", "xparameter": "generative_model.user_model.p_trustworthy", "xvalues": [0.01, 0.2, 0.5, 0.8, 1.0], "zparameter": "pipeline.aggregation.lipschitz", "zvalues": [0.01, 0.1, 1, 10, 100], "zlegends": ["Lipschitz = 0.01", "Lipschitz = 0.1", "Lipschitz = 1", "Lipschitz = 10", "Lipschitz = 100"], "n_users": 30, "n_entities": 50, "n_seeds": 100, "generative_model": {"user_model": ["NormalUserModel", {"p_trustworthy": 0.8, "p_pretrusted": 0.2, "zipf_vouch": 2.0, "zipf_compare": 1.5, "poisson_compare": 30.0, "n_comparisons_per_entity": 3.0, "multiplicator_std_dev": 1.0, "svd_mean": [3.0, 0.0], "engagement_bias_std_dev": 0.0}], "vouch_model": ["ErdosRenyiVouchModel"], "entity_model": ["NormalEntityModel", {"mean": [0.0, 0.0]}], "engagement_model": ["SimpleEngagementModel", {"p_per_criterion": {"0": 1.0}, "p_private": 0.2}], "comparison_model": ["KnaryGBT", {"n_options": 21, "comparison_max": 10}]}, "pipeline": {"trust_propagation": ["LipschiTrust", {"pretrust_value": 0.8, "decay": 0.8, "sink_vouch": 5.0, "error": 1e-08}], "voting_rights": ["AffineOvertrust", {"privacy_penalty": 0.5, "min_overtrust": 2.0, "overtrust_ratio": 0.1}], "preference_learning": ["UniformGBT", {"prior_std_dev": 7, "comparison_max": 10, "convergence_error": 1e-05, "cumulant_generating_function_error": 1e-05}], "scaling": ["ScalingCompose", [["Mehestan", {"lipschitz": 1, "min_activity": 1, "n_scalers_max": 100, "privacy_penalty": 0.5, "p_norm_for_multiplicative_resilience": 4.0, "error": 1e-05}], ["QuantileZeroShift", {"zero_quantile": 0.15, "lipschitz": 0.1, "error": 1e-05}]]], "aggregation": ["QuantileStandardizedQrMedian", {"dev_quantile": 0.9, "lipschitz": 0.1, "error": 1e-05}], "post_process": ["Squash", {"score_max": 100}]}, "yvalues": [[[-0.797804766293735, -0.8309068960040827, -0.603140626760379, -0.7198478152684865, -0.6437414990893757, -0.6206152649672295, -0.7673975179720711, -0.7710624209229245, -0.7796464492022036, -0.6205757424162744, -0.7669291566917115, -0.7535784775723485, -0.6503216095898458, -0.6934789733805862, -0.8268041946676805, -0.687042720683722, -0.8390654489180405, -0.44312003017692125, -0.8077284698244303, -0.7335672546143938, -0.7851462083598396, -0.8064911849809219, -0.5594003062131102, -0.750174599688983, -0.8391473242111649, -0.7879801233856821, -0.6477655997008048, -0.7915059240977645, -0.6064896334480213, -0.7106424274270925, -0.7325962889077787, -0.5798607287519716, -0.48795230755078073, -0.6713789735542568, -0.7273253639112107, -0.7272747167509639, -0.7034197291512855, -0.623689655720385, -0.7807057324210164, -0.7504523833600285, -0.8164233713351593, -0.645589242254838, -0.5818262374433344, -0.6740730930673071, -0.835931058228394, -0.717231718495984, -0.7993728802076715, -0.589124686142835, -0.700444309042311, -0.7969871309206901, -0.7623070327493923, -0.6325135758261078, -0.7696312589667349, -0.5368221992275061, -0.8217943833472686, -0.6850582268914115, -0.5819969242958427, -0.915434235102924, -0.6321258843661411, -0.867524006293141, -0.7370404671404234, -0.5342775863859277, -0.6675978379517123, -0.6908296554682039, -0.8056232401367708, -0.7618411967128791, -0.71094969131524, -0.6885592313846516, -0.8704022772775004, -0.7375161299858479, -0.5594749062890133, -0.8201876745397211, -0.7838211948186903, -0.658144326520713, -0.5933553884239188, -0.6932901543965497, -0.6026341131476767, -0.7333445995377159, -0.775503405118586, -0.8370044974359823, -0.6903828024268321, -0.7408819360229832, -0.6574795873325741, -0.5929409873488818, -0.6678969388214805, -0.5941500224580127, -0.848647719456104, -0.8088780782613655, -0.8403775559930192, -0.6699362801340988, -0.7806427553542621, -0.8844441742501187, -0.7549543523548085, -0.8481887025115556, -0.8584893398789528, -0.6632110626725731, -0.7815179271707873, -0.7069800297709837, -0.7991068751307643, -0.708732359281811], [-0.6951472904802796, -0.5725150214064318, -0.5740328442727258, -0.5890592226748441, -0.8542505710694368, -0.05883382018856771, -0.7133191626268854, 0.4732343727760283, -0.5670827689933974, 0.5132195826864757, -0.48885307166261893, -0.5416334897603576, -0.27555308867126477, -0.8008015235401029, -0.5862906164386049, 0.5199052494327613, 0.2687539126251279, -0.6414846028619988, 0.33174286914768725, -0.4330299218884886, -0.8305824848448754, -0.334365635245367, -0.08437296158195433, 0.1287536472133715, -0.6369119635061304, -0.6653597931745168, 0.22265703366391157, -0.17232685073880985, -0.5760425991471811, -0.24618860401082093, -0.2025376869335155, -0.18582063766509, -0.018458358996082256, -0.15575492788111076, 0.10540440344758467, -0.4491019175182463, 0.563833981808551, 0.44244063475469103, -0.7405414818843122, -0.21019208378458837, -0.5651168279253947, -0.08065781382513941, -0.3496287666483782, -0.4662912581788547, 0.0687788937867235, 0.4800329178341987, -0.6844414354884181, -0.5377780782168582, -0.8592316890944397, -0.4911445663687211, 0.11775323189312245, -0.3771962528260306, -0.548022945765357, -0.7821748166976022, 0.43562475754321445, -0.4472205055618725, -0.2415251980075254, 0.3153610888581591, -0.3485697752429371, 0.22172958218780744, -0.5023738682118924, -0.5918768150792498, -0.6254976098798881, -0.24725144821842263, 0.5877933871466317, -0.4302652962721788, -0.4166890794989059, -0.5687601179687894, -0.14878786870556315, 0.04840240300183126, -0.6556899639400652, 0.5719894477114169, -0.7412619726001024, 0.3401817304545673, -0.48292768631762456, 0.22785117333120933, -0.11365678901255875, 0.156060871241604, -0.6709426734567403, 0.678199708964968, 0.14508419974717535, -0.26008494045548125, -0.26971111827551847, -0.4704030929950008, -0.1838611861892388, -0.41459358476544445, -0.6811415873781628, -0.3417526355120269, -0.008108635981886391, -0.6130235303203042, -0.11346375521444355, -0.5814304882637215, -0.23625247398205898, 0.34875636981200697, -0.5335709965447408, -0.20094370134398118, -0.17476274493046862, 0.2876802909061687, 0.13062103497520194, -0.3769376906381423], [-0.3077978941631467, 0.7788914777483109, 0.7194778493547133, 0.5986115928520296, 0.6301255835415489, 0.6517916520820439, 0.6884020802833866, 0.4950040119611383, 0.7477458700490536, 0.7729964705716103, 0.577128913308123, 0.16253798201506778, 0.28015829205788445, 0.8144345754298883, -0.3032896160665976, 0.7327479690670405, 0.7052197467181835, 0.649208603391887, 0.2729593319883634, 0.6564411513916364, 0.1390693615644005, 0.8859369941576314, 0.7384710682690451, 0.5043692417659772, -0.11989582590457215, 0.7437775093970184, 0.6159937394019711, 0.8002705348973945, 0.863295492257486, 0.7003269448900517, 0.7405110328368771, 0.7422905771243562, -0.0015408693862899257, 0.7700868019732934, 0.7074443976146323, 0.6731043510502315, 0.4670014012507897, 0.7962106086715944, 0.5891414394399466, 0.7876727449637194, 0.733976058401649, 0.6015862090764537, 0.7538479954313749, 0.6606884389772653, 0.4734509452486648, 0.8072022760382486, 0.8087742999133515, 0.9115051426316473, 0.6235814620555431, 0.6997698262271543, 0.7431784899579157, 0.6851335769908893, 0.656476485637841, 0.5867370881453461, 0.3651372896637174, 0.7250577002645237, 0.7629400938660931, 0.2695754396722997, 0.7220495567599422, 0.6488201787853473, 0.45375533329151463, 0.7950416855933069, -0.4134638731644687, 0.42916274215860195, 0.7483664147450896, 0.8188522525610331, 0.6714336713051205, 0.27145768452286395, 0.8905955190280719, 0.592712043721407, 0.6087379936712602, 0.6253867802409762, 0.5824279456333115, 0.6037696387374187, 0.6130244092204705, 0.6608594228084275, 0.5898240694351399, 0.6156784871319216, 0.7918382317066198, 0.7285852515171244, 0.7041498299582483, 0.45246908824365195, 0.7938539756207803, 0.6766948376067202, 0.6322265734219527, 0.6741727123192929, 0.6245868962472821, -0.044590821646355895, 0.8737899280126628, 0.5302679297717479, 0.7488523698713709, 0.7952810841546262, 0.6448171486251151, 0.6012161683750564, 0.7273464308075781, 0.5460339792498343, 0.8556000936683528, 0.5298035338985769, 0.5610816669371232, 0.6039764498480137], [0.7636699235154868, 0.7548428589418803, 0.7247070475126554, 0.7894056788117016, 0.8403846708028294, 0.8999582891639912, 0.7895451372290392, 0.8589491940958904, 0.8030086516682259, 0.8399384062381612, 0.8698750940368434, 0.8132492194265233, 0.8010179441072948, 0.8616386973539013, 0.7464236964653131, 0.7322090624728137, 0.8407842035820134, 0.8344473516486304, 0.9175173046369601, 0.8723141212361128, 0.8575771956858367, 0.9263992362988663, 0.8269727002713007, 0.9194328836667576, 0.8202631769051791, 0.8588930498420497, 0.8469589187279097, 0.886798088376982, 0.8555301411604905, 0.7157035684253764, 0.7456843363016395, 0.8166605343376285, 0.8713796993099151, 0.872545531141076, 0.7855907216488064, 0.7027529366250354, 0.9013923398382028, 0.8715519826410687, 0.8665491374129967, 0.8274461511113052, 0.8314893367572087, 0.8770502096072097, 0.8593530094148261, 0.8009413438598593, 0.8529403357163992, 0.8173630115481545, 0.8291013721015277, 0.8748986791267025, 0.6637557869663955, 0.8667529940101535, 0.7358473848979091, 0.9033224830060538, 0.8091946170225349, 0.8057314179816096, 0.901759509520245, 0.8423389052866471, 0.7676123238981867, 0.8705201349373791, 0.8063452624409775, 0.708218525848876, 0.795266509534572, 0.6669939380238794, 0.7768132424036155, 0.7807231307727606, 0.7895058329796518, 0.8730101151097995, 0.8848634384606664, 0.8896139967873821, 0.8220990839388184, 0.7848590164210775, 0.8764081423628491, 0.8350920182158545, 0.8438053532929327, 0.7732094655302497, 0.7864066518177548, 0.8227962677037342, 0.8544505560194372, 0.8438810368256733, 0.7173957828985826, 0.7938980618988924, 0.8737588083897151, 0.8226637316811212, 0.8626177878379225, 0.7866940513338634, 0.8466278230058231, 0.8397324233574543, 0.8452301786067894, 0.9151002744186111, 0.8739897456318507, 0.8699782020588411, 0.7963533082862029, 0.8123365541265238, 0.7535115660602626, 0.8750572038195021, 0.7791961098363115, 0.8937966537968679, 0.8592825452390841, 0.8321764194336929, 0.7714063427621801, 0.861101960727628], [0.8345222945652636, 0.9045989377648582, 0.8503726789240322, 0.9120885016852049, 0.9103765661753387, 0.8596983826924662, 0.8800692209975031, 0.8464538320365348, 0.9105983351245676, 0.8504805034872736, 0.8697191755379269, 0.8625288289080448, 0.9168333655472664, 0.8006525177276357, 0.8994125754089413, 0.8136491034533594, 0.85741313930371, 0.8321174077751942, 0.8954094726656794, 0.8253760845911513, 0.8464939244860599, 0.8281045197536487, 0.7856845327668488, 0.8005887108867865, 0.8963679599102489, 0.8095231637823721, 0.7842808134323778, 0.8187543856227962, 0.8633647712347855, 0.8792517051097342, 0.8417460726060243, 0.8592498611088919, 0.8506188195840138, 0.8270943217521767, 0.8610180810677328, 0.8710280171688651, 0.7708328871401224, 0.8515180255293502, 0.8520353353515486, 0.9223639167530354, 0.8419820766047316, 0.8421651432729841, 0.8025664838379589, 0.7561852712283577, 0.8218529609220999, 0.8021552013160419, 0.8758816960711233, 0.8851255637991823, 0.871721288521913, 0.784290856806691, 0.838034160733014, 0.8339218152354145, 0.8667416751677502, 0.925139795607292, 0.8794211554512827, 0.8651225337637651, 0.758376995196513, 0.8878713784310731, 0.9054867022812886, 0.906456840244818, 0.8459300893234789, 0.8569461235339416, 0.8679210339697212, 0.8578921138227947, 0.8848401113172035, 0.8200153920561984, 0.7796083985815379, 0.8867333484165513, 0.8257009244143503, 0.8771047672816815, 0.8637675785595821, 0.8487149411678204, 0.9027270538882296, 0.8807718106996645, 0.890308923559265, 0.8944810340322225, 0.8400769823152436, 0.8573676457590336, 0.8115835152545069, 0.8174681919970553, 0.9126324940615719, 0.9235510992358773, 0.8274966908807124, 0.8610840082815882, 0.9063245810031806, 0.9165935813133951, 0.8567147183080919, 0.8850244267462684, 0.8894010792719602, 0.883373243609102, 0.7999575377308531, 0.9124661135062233, 0.8278677565782722, 0.8888540231690469, 0.8470453052459492, 0.8893988064844001, 0.8897459073591386, 0.9208271685838227, 0.7999684727687386, 0.8937869794879658]], [[-0.8055139208723119, -0.6668770110637628, -0.7702908542472118, -0.6648372434187343, -0.8599241872401104, -0.8424005602785231, -0.7348659626290179, -0.814996747711272, -0.8299264584937118, -0.8221642192411694, -0.6876470702236044, -0.8516658224638775, -0.525295206091448, -0.804508981421753, -0.8267673888479805, -0.4975525476259076, -0.8104769071378702, -0.7953363033391447, -0.7926031653718285, -0.7943400886773884, -0.7192656161016485, -0.7581377306702641, -0.8142854499155111, -0.6071866014069972, -0.7098379919379476, -0.7917622220529339, -0.8915416717860979, -0.7549173354568368, -0.6775375160537545, -0.7508950598794883, -0.6401243168349642, -0.8197232794572232, -0.7476728767341781, -0.7955577067026266, -0.7435811950926353, -0.7321046701580706, -0.8219395665441193, -0.665298438916122, -0.7360999368931708, -0.590098560941461, -0.8287331134798589, -0.6685511322169048, -0.8250748707660449, -0.7166574045287535, -0.6475204367150674, -0.8568350799508988, -0.8088383536683341, -0.8610399417242112, -0.798760715870458, -0.7771639841029502, -0.7749995919861662, -0.7285881322396905, -0.44862137836528904, -0.6353849305293487, -0.6810856496873507, -0.8801592184404139, -0.7469588633050882, -0.7726401120608031, -0.7439035343378879, -0.7755227732470393, -0.793104603484067, -0.6015209063237935, -0.7758342897858654, -0.6665512759378353, -0.7253050865436453, -0.6789550807182482, -0.8018734867968867, -0.8435359830625494, -0.8081425370830924, -0.7637136708646352, -0.6434704136779856, -0.7526215249158629, -0.6758184971654148, -0.662925283006848, -0.8407776054004751, -0.7700800471980214, -0.4449231503964455, -0.7956533075112746, -0.6766999539922124, -0.8658953505338909, -0.833958011117192, -0.6903740838577337, -0.6619785082500845, -0.804311045508605, -0.7277825194461615, -0.7051120322610727, -0.7885259706242068, -0.8444977689989546, -0.7659391223145249, -0.18079431596609885, -0.7216897061062747, -0.6700155766327214, -0.7584410438397795, -0.4065961489393375, -0.40766080273764094, -0.6247980953929859, -0.5417438304701088, -0.7421237420671519, -0.7805715775338224, -0.616553706733785], [-0.6332839370499025, 0.5384388066247964, -0.3093267243159229, -0.44727307955141976, -0.7691538052056577, -0.4984240393515049, -0.24437118947960526, 0.6326677778351819, -0.518989485557528, -0.42289187069389816, -0.19449707736400598, -0.06253832663095109, -0.8113849522009262, 0.17246037615456908, -0.6882517100260517, 0.3772821057054703, -0.80608766626067, -0.4929730964253458, -0.6617389464843606, -0.19788614280764089, -0.2652109565038052, -0.6481990354246707, -0.7342315276697703, -0.5753437864447757, -0.6199048627708406, -0.5817369565106405, -0.013628019901669794, -0.3830056744832729, 0.22393359796329068, -0.5865679994561622, -0.5732307058071214, 0.3168862053038868, 0.5726135061718501, -0.10444323491605285, 0.5083947108177937, -0.6282308698222547, -0.29888107327149527, -0.5210949251478334, -0.6753054742482735, 0.3383054163578984, 0.48277275575497375, 0.44430586586403437, -0.7425939472593087, 0.05674180603330022, 0.7263314334611867, -0.19113155883073066, -0.2936383157339544, 0.07230998374234048, -0.1401184946221355, 0.1905309449447959, -0.5230672381387689, -0.22459994760210766, -0.7397949571574726, -0.6233435637658886, -0.48653090692773077, -0.014258984238506172, -0.5515504982455908, 0.11023756530546484, -0.4786123248545826, 0.09109689674838073, -0.20404292633239757, -0.759156665812756, 0.5350784248904232, -0.6991840466383371, -0.35465391681254316, -0.6780949512126357, 0.0043389782116265395, -0.48515074226119376, -0.4045050174291325, -0.21866245541303606, -0.5536604371637265, -0.7045561123909498, -0.6261622416249041, -0.6672934361283033, -0.052811858314474276, -0.663117441276295, -0.3598822527907089, 0.03273670313856345, 0.044123210304633974, -0.09492791663115653, -0.761204538482129, 0.09979292880394412, -0.4130859152781069, 0.4511977058624169, -0.7561712121255867, -0.20956684656788774, -0.03614300798754821, 0.2632208012410336, 0.10081742701815767, -0.7377359630410336, -0.7624745231997122, -0.5370044295865481, -0.4609344835325667, -0.0562906789106856, -0.7681646055739528, -0.3005891504365086, 0.15894440614961344, -0.8029439575819265, -0.7059438977237916, -0.23296010915019127], [-0.32944814752247814, 0.8465711286093013, 0.7717873273839994, 0.7387905817065897, 0.7605041071814446, 0.2501821909814344, 0.8688016311566876, 0.6119426657307171, 0.7785790088306346, 0.768341608702451, -0.14011709352742815, 0.49745666255252546, 0.6317170622024351, 0.8519653971052897, 0.521591972861717, 0.6944095502032684, 0.6000195498530572, 0.5917442618703519, 0.8585193577277179, 0.794701003413892, 0.5915700979504781, 0.2871352237232444, 0.7242625740303431, 0.8386606745689209, 0.7285489587478984, 0.22842839923278022, 0.601573193111329, 0.7790458977992364, 0.8779950755042364, 0.6684095542581694, 0.7808275225781611, 0.6685670516598431, 0.32634037751194084, 0.4964342775555062, 0.7817241742135752, 0.4620039388602666, 0.433368393218252, 0.6237329919434291, 0.8649155548579421, 0.848908902286656, 0.6877392156834502, 0.7666789479365852, 0.7752391797568845, 0.4315688620589479, 0.8384376535605533, 0.7368700723919351, 0.7112755049525157, 0.6427189053111313, 0.1395421007832538, 0.5047210056818351, 0.7788500914720208, 0.7417111729234988, 0.6448770721427632, 0.7331999376329902, 0.7937196501853698, 0.6679155281606484, 0.8193236073068522, 0.6781670253764003, 0.5957645668059086, 0.7824202398565416, 0.5663988190306732, 0.6181780218007467, 0.8575471479328375, 0.2991554207347892, 0.8536155737449067, 0.5723591940877314, 0.45873458212159485, 0.4185330574146907, 0.7124443236730131, 0.8198928866875934, 0.7184548726102701, 0.789075870046162, -0.25892225015527887, 0.4565890746259731, 0.297257406839153, 0.6281308765896154, -0.2264300237156374, 0.8016917568150425, 0.8042237377258767, 0.5705367305180247, 0.6738204203067915, 0.645695072738085, 0.7103856009317681, 0.8646111257998301, 0.21491215648340284, 0.11962737186375062, 0.8039505835474571, 0.35289461409925765, 0.7798956267306848, 0.7111372988423706, 0.20504614080459027, 0.6943574944025072, 0.37893786247680056, 0.6657866564271016, 0.6929070707609553, 0.4527628806759838, 0.6788158779362898, 0.6162271881261666, 0.7358206007545739, 0.7808223036761449], [0.6996040815974159, 0.8111544788707549, 0.7172827399795699, 0.9215961937624874, 0.8336127008542242, 0.7859323824892415, 0.8161312312805044, 0.7596718427882566, 0.8770148680269526, 0.9251229749688843, 0.7861896266837309, 0.866674763944399, 0.8745066010579217, 0.9113793816911548, 0.8799699740450049, 0.7984244545524275, 0.7160414357553894, 0.76207394676177, 0.8700490356498369, 0.7332914619138752, 0.8864233085448938, 0.911002381067823, 0.8839306732133111, 0.6689610191790468, 0.8881556564875758, 0.6845899104237038, 0.6373581403730811, 0.8124358931259356, 0.835893290551222, 0.8927764424820692, 0.7401420380083418, 0.797723838216093, 0.818296604810206, 0.420129080554966, 0.8091056597518934, 0.8819929946146453, 0.7699896492787857, 0.8553910512064894, 0.859068116583389, 0.8290551900913891, 0.7646909375033664, 0.8598891054961024, 0.8453633000309453, 0.8100316662208592, 0.8264331973727777, 0.8595388395276149, 0.6730081364177354, 0.8665223964116092, 0.8618029066537953, 0.8140007401276629, 0.7847588913730984, 0.8880455603241162, 0.8468877398456914, 0.785770974752226, 0.8029388597963649, 0.8032545562985933, 0.9098690110436591, 0.8319505651543991, 0.8473558873012799, 0.8066318469866296, 0.8981425313407105, 0.7709936464772768, 0.7453075139535861, 0.7650949966115667, 0.8323873381759672, 0.8951488491261937, 0.9094289419416255, 0.8685849484217959, 0.7674667241422459, 0.8572837085226707, 0.8639449080546112, 0.9011386431483012, 0.902435851550513, 0.8918030459920308, 0.7675508936461235, 0.7230601889194207, 0.8678205051719482, 0.7878476722511952, 0.7958546063045325, 0.7202231479681531, 0.682974372512676, 0.9439948835287174, 0.773245409444178, 0.8689194987154047, 0.8992317849383182, 0.8290047320943051, 0.8901666205079134, 0.8240156497829628, 0.6920852837347731, 0.8931649700862377, 0.8512620455823997, 0.8437334263753442, 0.8541611897909898, 0.8978945133237195, 0.8045238739506206, 0.8968314116545703, 0.8529213752187259, 0.8080145116414708, 0.878125880949637, 0.7222800337323915], [0.8796415024262975, 0.8691110219267814, 0.8842958867511806, 0.8407019880292729, 0.8380703254598101, 0.891707650589526, 0.8015188300886666, 0.8423834871423574, 0.8334496277826112, 0.8978182264883525, 0.8094429187183387, 0.9240053378583525, 0.883420725872246, 0.842754455310424, 0.7534091403780713, 0.8443084962027495, 0.8898386844076326, 0.8421177226431618, 0.8934507487840238, 0.8237635053913753, 0.909582642797323, 0.8582971861123074, 0.9188865487816102, 0.8360826452039045, 0.8031516578550423, 0.8626822325327144, 0.8299153778504293, 0.8857960245847655, 0.8538272216634163, 0.8340623978757028, 0.899006479094267, 0.9364516596747361, 0.9299964246722318, 0.8489237349092194, 0.8242732297492166, 0.8276329859975481, 0.8784052353447019, 0.8529439907485417, 0.8489454798043008, 0.8728150043631822, 0.845984394052907, 0.8750054619456827, 0.8537390376794632, 0.8401489445599055, 0.7967742125027611, 0.8183370188406307, 0.8640190228829397, 0.8597336561562983, 0.884431947758125, 0.8924992462985519, 0.8232133374548265, 0.8742296795008281, 0.933754726122915, 0.8336636980849296, 0.9113221974569158, 0.8502417859808176, 0.8977477713301275, 0.8868958676935521, 0.8273489965833916, 0.8183261900602754, 0.8823342606006186, 0.8143657636284504, 0.8736866375072759, 0.9465785252455851, 0.850091692043421, 0.8284510117742163, 0.8677269438322743, 0.8762638749478391, 0.9029010505532177, 0.8807489484792519, 0.8833266176836206, 0.8643438418471352, 0.9227909033418978, 0.7949066516949365, 0.8797187699656869, 0.8953602913306644, 0.8310858135050949, 0.784288025661056, 0.8096456089058142, 0.8696783123918608, 0.8893715074649836, 0.9216708238402315, 0.8309813260141964, 0.8646690945608331, 0.950722623335631, 0.9033944653361913, 0.8606332301047955, 0.8825088646967797, 0.877650668888829, 0.790924008536637, 0.8470725758793315, 0.9243866200472165, 0.8794699477659157, 0.8572199706436346, 0.8077136910697723, 0.9102021076437472, 0.8738473022736182, 0.9051569472708177, 0.9195881100211905, 0.8489454259926925]], [[-0.7785837310697641, -0.9040630416987013, -0.7027664070040744, -0.8495130643373825, -0.8916978704327726, -0.5736236121513503, -0.9149970429999357, -0.8939292680712578, -0.8777112726037164, -0.7111216124043006, -0.8892840040250426, -0.8612191137118381, -0.8128871639457159, -0.5472244140815775, -0.877961754622442, -0.6801172331066829, -0.8187064858982769, -0.8803323719602778, -0.7710770464914551, -0.8523762789553814, -0.8791872358228486, -0.7860549955881676, -0.9182129125741814, -0.7494743796928025, -0.8674813164928866, -0.8569559394840336, -0.8762613392471376, -0.858886384410674, -0.8981225674987253, -0.8330745597489473, -0.8158660278444101, -0.7578622163989448, -0.8710623379174798, -0.7881634539696253, -0.8714973727042828, -0.7792622383747018, -0.9100117102757804, -0.9214481478806612, -0.8596684400214804, -0.7935854453650169, -0.7981927234436388, -0.7963498935162223, -0.8932309124884844, -0.872403216580027, -0.8652565285195748, -0.8229962418753255, -0.8153912854428925, -0.8856604495174691, -0.883310758465841, -0.8168172100100708, -0.7585440009237313, -0.5920846491220946, -0.8612244635734072, -0.8023576328758935, -0.3347779331312979, -0.8260678679530808, -0.8596214654995273, -0.8514154998071148, -0.8927291309582635, -0.9031703704883851, -0.688207164918412, -0.8523023340932085, -0.8587250041857142, -0.5370511160464855, -0.8831675066088719, -0.8051114834001817, -0.833427422253681, -0.8517676275555007, -0.8624980786174291, -0.7753415183829739, -0.8420357386326804, -0.8371834271089937, -0.9364233957941076, -0.8751661856168842, -0.8321299649922059, -0.8771948703849703, -0.7487423692595498, -0.7038998071526645, -0.7378918701283741, -0.8798438390985879, -0.8265350850910561, -0.7665783514158065, -0.9123175885579603, -0.8792507712192413, -0.8903416941712874, -0.6719193171572543, -0.7635111340277063, -0.8847897784676332, -0.8040018982795294, -0.8843498491903474, -0.8056636222059106, -0.8041025368626329, -0.7242253371297108, -0.8717738927807394, -0.8346689970957469, -0.7476060193242496, -0.8455382783041009, -0.829601389840721, -0.8811704200042974, -0.8808341743274741], [-0.8244439233457124, -0.12322595112983345, -0.8800272956808781, -0.8754420699859258, -0.5038473219438012, -0.5967890623734963, 0.12413985799642425, -0.8501616640599385, -0.2693163042893167, -0.5348944634136069, 0.5151411372414523, -0.6795333320738042, -0.7980585833555243, -0.7916400775869323, -0.3552131156266445, -0.5773948124381246, -0.8724388723233624, -0.4833781984416633, -0.7351897224224336, -0.6315517430439085, -0.8090266358577659, 0.0925884568181968, -0.5551006196908781, -0.7031808456268261, -0.770420598123802, 0.05591832427296084, -0.7604663686334093, 0.5650148551415566, -0.41585308013511535, -0.7223171316060183, -0.2466774329277445, -0.5168806407621447, -0.7936878239746183, -0.6716645450010963, -0.7180078185200813, -0.6020862823663291, -0.5360172675163805, -0.6232190323440394, -0.481622410455337, -0.7117790147966379, -0.16278122840215006, -0.6896904014094455, -0.8600210907581907, 0.4243358772350592, -0.7229020406387798, -0.8697993209692266, -0.7960517758450939, -0.05080240584454448, -0.34887430262170915, -0.7879550377373541, -0.6214029017990584, -0.7611725591699579, 0.015041604207674853, -0.5593895721161998, -0.47789050346998996, -0.3342425399802693, -0.49328814428451767, -0.6032359757213315, -0.357486424114058, -0.24613914520395105, 0.2178606417158586, 0.09934008016192207, -0.34202532709389855, 0.009531723371358589, -0.2667079227484876, 0.24612016160983768, -0.8125168513444038, -0.6773293870131242, -0.7925468440714929, 0.321174541326217, -0.23729303010849065, -0.5016666314461129, -0.6928417561598664, -0.46812855432302536, 0.5863254879033275, -0.23261504588086476, -0.37352688139934215, -0.8727534287883781, -0.5140660515030183, -0.5755180126869874, -0.9124458799132533, -0.19312111879911623, -0.709497301629678, -0.7345084543056979, -0.108231905439699, -0.4973949157769793, -0.42774857946021255, -0.8500299691095053, -0.9146352802203706, -0.7973690996933709, -0.7601497369234558, -0.9383994828623143, -0.4049564131085264, -0.6937015843109742, -0.8761709136416932, -0.12553064937832062, -0.6132256454981496, -0.7605737664602216, -0.1879231396478592, -0.47908596710574697], [-0.5260071024627243, 0.5932088913153216, 0.7619838734959559, 0.507860908112925, 0.6067230703325048, 0.5895692100641239, 0.27974038747351, 0.8178252865806652, 0.5506027308710396, 0.6172860406443292, 0.49219147445250827, -0.3437659354792634, -0.4604196282766008, 0.6250879723809049, 0.4884485454708366, 0.07990783919720579, -0.48214068281995287, -0.6599921935703638, 0.6180122059948442, 0.05183338168489815, 0.712732660512743, -0.6727406440776906, -0.14878372516588206, 0.21461955618800216, -0.35250573918895683, 0.7698639033022551, -0.5720269566314037, 0.167763555716898, 0.3160325110788843, 0.8549367428115694, 0.45385631025978435, 0.09002814793042578, 0.775798254771968, 0.21359441759774578, 0.7135470524093277, 0.4734160098519746, 0.6588091290514749, 0.2536471041380403, 0.43990933392522547, -0.01735747686951719, 0.4087849073964942, -0.6406011130931878, 0.6945508681760558, 0.11013596798527966, 0.2712721729598207, 0.5916809962956415, 0.5439889853583265, 0.4654044076852507, 0.5967085335790578, 0.6404734945041592, 0.1737167871139243, -0.05588342629199988, -0.4940682603246153, 0.7951040255668294, 0.7830190656701163, 0.7477348297240974, 0.10743718856648575, 0.5080687169470061, 0.24821473743801592, 0.31993222542846605, 0.8207709603906707, -0.0758789059943158, 0.5582164834902809, 0.30358639121470243, 0.14209064860375278, 0.2111339746855975, 0.6485983058704164, 0.2273108118857157, 0.21264060378222574, -0.3793680116649855, 0.15065618988542936, 0.6663379930190144, 0.13211927963088327, 0.20628903453219768, 0.8615397881214819, 0.1886486587789949, 0.7707968158436707, 0.8710838501823579, 0.4861018950536186, 0.6884409780200851, 0.12291899986098916, -0.37265405509932464, 0.24198694100311124, 0.5146990720001445, -0.5746845598199688, 0.4021810856686571, 0.08114157202360966, 0.27602669333739893, -0.565078158889666, 0.46061969955881404, 0.42538069782113214, 0.4761836047796172, 0.5351346206293024, -0.2213775484364381, -0.3446992045774247, 0.32891996019508885, 0.7867352462908609, -0.502206767078988, 0.7866365877423755, 0.8319688021135101], [0.5430847173306158, 0.8349126922851747, 0.914114959117393, 0.7775511642601677, 0.8026631096451267, 0.8174973102925117, 0.8706582406409402, 0.5623024777604797, 0.8464934525213866, 0.8899381786698787, 0.907504849106394, 0.872498085390605, 0.6429068621176718, 0.8391326188137841, 0.7041798068558851, 0.7791694611628907, 0.828546306814676, 0.7757104709051241, 0.8120040380548806, 0.8014493790812558, 0.48086541904608326, 0.8266089836609276, 0.8916721985526591, 0.6741948794974868, 0.7181697456358277, 0.7651885070795663, 0.7201365822020847, 0.6685086109736568, 0.8656335136942157, 0.7909809276532738, 0.892452377737675, 0.9187200061139943, 0.8999476761597176, 0.6246085945688047, 0.8555475959808763, 0.6541431284264986, 0.8651461275397366, 0.6403829609758002, 0.6485045671887097, 0.9237951431358562, 0.849859504501764, 0.7574240880880952, 0.8862021116140886, 0.8005153777715711, 0.7805027144515125, 0.5778435569620196, 0.7614454049426047, 0.7874659112110962, 0.890810863648665, 0.8386433450418619, 0.8816570565930603, 0.7870874649505212, 0.5738886593074509, 0.8415654045346459, 0.7838716871465466, 0.8870604883925305, 0.8431718909809239, 0.7645109491313086, 0.6938923369342437, 0.7484538474756444, 0.8305945132375132, 0.7552363375936956, 0.8666798940584821, 0.6220767002593969, 0.7261208231087706, 0.7946041821123149, 0.8958824490967184, 0.7831017326014886, 0.9055171227373525, 0.7500909178438916, 0.8465872866154895, 0.6574311876961272, 0.8735670892269333, 0.5733607933738826, 0.8550606819989822, 0.8224758169852066, 0.821862254906391, 0.6473857283692027, 0.7939235896372153, 0.5287147655968742, 0.9355034851790268, 0.581266072001896, 0.873720265772228, 0.13814003194655122, 0.7063251842797892, 0.9088084108352356, 0.6889116957089105, 0.8743046792720051, 0.92304368790232, 0.6946412324730313, 0.8963290333675382, 0.8637246444429338, 0.899613537591435, 0.7812873316596419, 0.8085949051935095, 0.7492552133156204, 0.6077219090744493, 0.8410592706944272, 0.8744909965814727, 0.7347865535600863], [0.9249989300354111, 0.8823048405946929, 0.8937426855868847, 0.9007911479826668, 0.8587022116202, 0.9007760976089262, 0.9071749181970186, 0.809070783018587, 0.9231324589777445, 0.8450802600195046, 0.8924586277869034, 0.9427891480610714, 0.8673010896273705, 0.920796947297444, 0.9155407401470368, 0.897593655996274, 0.8596853996234946, 0.8350865184115762, 0.926899125267616, 0.8164939852661699, 0.8257025181359527, 0.9276381354351763, 0.7305543547598571, 0.8813688887062132, 0.8712904707651254, 0.8943667972406065, 0.7753032326690394, 0.8757954217820135, 0.9064674858820678, 0.8702134499349469, 0.8660469505999143, 0.8798693906045145, 0.762436698496249, 0.8988305086380118, 0.8736041397369045, 0.8958407646583701, 0.8788277408615028, 0.8739487227457206, 0.8527292186184217, 0.8143242715730864, 0.9323021600642701, 0.9299002142953207, 0.7961776468635452, 0.9322676266083295, 0.7601661823886074, 0.8824478755417723, 0.9515590559225986, 0.76988019935688, 0.7597079144617682, 0.8724840775303692, 0.8300297178647136, 0.8365412601927571, 0.8481792567900237, 0.9485118322250986, 0.8835650332604713, 0.7267196031800695, 0.8231295258794724, 0.9197303716414372, 0.9038240077862868, 0.9001097540677848, 0.9270626103411184, 0.8749390379593653, 0.9424978136177596, 0.9021654571027626, 0.9003425156038792, 0.8750977622385108, 0.883430222142303, 0.939840185992335, 0.9070035941847601, 0.8707914851128239, 0.9038551383194089, 0.9547513386608233, 0.831246033389527, 0.9184161797264626, 0.859445810638099, 0.883231526857715, 0.885876201417007, 0.8764717657473033, 0.8231775153489261, 0.8681032537874505, 0.8664654162188989, 0.9114024308544459, 0.8539609563072538, 0.8360258211712678, 0.8716682385211809, 0.8879995734805898, 0.9497543824065091, 0.9367733074769685, 0.8133636015276337, 0.8312268453833748, 0.8223491888749287, 0.8694083841679195, 0.8558364443412384, 0.8663913352255812, 0.8489280257755966, 0.7489253751802945, 0.9147397467636765, 0.8654876027507272, 0.9277544361825686, 0.8858284541559077]], [[-0.8680026507396928, -0.8593404155478136, -0.9220464906296274, -0.8520707849729903, -0.6430520349365265, -0.9051048028423787, -0.7229232068280181, -0.8750868216807209, -0.7035615130211108, -0.7176355647865205, -0.8522416730352161, -0.8949131268686535, -0.7731193011276901, -0.687072190117683, -0.8197463569582767, -0.8855774744958599, -0.8108906134695508, -0.8874003047863288, -0.8191941277764971, -0.8405108838935796, -0.8338064448149045, -0.8470826635393985, -0.7114566046146807, -0.8647580308804068, -0.8517065195636411, -0.8871512249459287, -0.8536964851874395, -0.8769919775120536, -0.8320207575698016, -0.8285477825725219, -0.9114992598686433, -0.8896978173635078, -0.8775092887599398, -0.8293449217580489, -0.8139288589277632, -0.8241983969512041, -0.8657481045518373, -0.8672230144135349, -0.6868877849866046, -0.8269948438772469, -0.9007002883944232, -0.9094749606391289, -0.8291039408303414, -0.8980375718891294, -0.8224293940094509, -0.7637417134421441, -0.8803593571648124, -0.8769029508132234, -0.8946083385237005, -0.6322218318467229, -0.8056347948802496, -0.8290801036781534, -0.8884480404718533, -0.8755932836559162, -0.900033870131515, -0.8309947042077576, -0.8435842053458461, -0.7159573785159115, -0.8911641929759964, -0.5476750418960893, -0.8070577859857446, -0.8967114540428422, -0.841436593416862, -0.8143887360540272, -0.8769288861366099, -0.8159550006962951, -0.7798379982276952, -0.7806882227268572, -0.4486232498366256, -0.7798556697610405, -0.8139111998516146, -0.8938533572112789, -0.8719402943840345, -0.8878545708421433, -0.9405749687767774, -0.8761672044256663, -0.8253790243026172, -0.8707491318759656, -0.8824389206320753, -0.9039320891543383, -0.9061166706178643, -0.8666211681450028, -0.8640527078347663, -0.8029161482597549, -0.8758349623963572, -0.8489658392787367, -0.8506036303866067, -0.8980690724441511, -0.818166858248699, -0.8814820337869261, -0.8527037830626693, -0.9215418164908221, -0.758595306346477, -0.9428169259686816, -0.502013051746024, -0.7813898123988942, -0.7623760992990224, -0.807026514664168, -0.8344688779471329, -0.6733960153013254], [-0.8534411706254914, -0.048078488815203595, 0.5682245495899605, 0.4422319801345925, -0.6980008682900791, -0.3019630900358571, -0.4711989839309176, -0.7480487622468133, -0.4884421267501884, -0.7301059242665566, -0.4957535650639583, -0.76115216769706, -0.7123299035210954, -0.44550575229841116, -0.7033274614723597, -0.786361075628564, -0.5744594665239422, -0.5421045768643709, -0.8786810903662491, -0.034127037288548816, -0.8634681119553609, -0.8637797449950986, 0.03547733768970298, -0.8512917560807625, -0.8282933669790784, -0.31418742395591814, -0.7857772904435687, -0.7980913178221616, -0.8996963128205877, -0.17374142310595853, -0.1758962892762231, -0.8078299977136961, -0.04052754207782117, -0.882333691486507, -0.334074369923124, -0.5911106927092729, -0.775044238065339, -0.7234826366403243, 0.1022726728487765, -0.6248983438804904, -0.660412236431414, -0.6789068475220547, -0.23347047597137344, -0.8798757232169963, -0.692918101518646, -0.7523813755526707, -0.2242468986741038, 0.018246431919479625, 0.45069176303040615, -0.2063427440364876, -0.6992777822839404, -0.6325167840034076, -0.7529426556471642, 0.03851593573661323, -0.6777116221911399, -0.6279401038773862, -0.8421518481064135, -0.5407552347333705, -0.8046251291821971, -0.5670317379448537, -0.6550683512452571, -0.8753247181610334, -0.6676386785905357, -0.34341751374836976, -0.48794782695022254, -0.774134430870051, -0.6512062476101703, -0.6714437817439664, -0.7524966314594327, -0.7202232587613373, -0.13169407944162126, -0.7913657044756096, -0.8258120772642923, -0.7053513966167528, -0.5453076586203492, -0.7810065298991224, -0.8689788223945444, -0.4962004852199203, -0.676182053161156, -0.25743039621939706, -0.8055697845340392, -0.8117614295020916, -0.3992505357935159, -0.6973805091104063, -0.7893316084999217, -0.24452734110593657, 0.40531495310295024, -0.3711352813067137, -0.8434392208417153, -0.3317762092901994, -0.1310682229341757, -0.7220807749857154, -0.682912480662358, -0.4149813101582179, -0.37127792674948273, -0.7199182282709655, -0.7507357946720358, -0.7193161737635184, -0.6739539675463315, -0.27554188146816766], [-0.6790855640814054, 0.4157082509924593, 0.2913263063126975, 0.5162190726068874, 0.39215776591588497, 0.4886402277620893, -0.22406429436588737, 0.2513488700908054, -0.48777991128844483, 0.855909774844419, 0.66570207173863, -0.13286858635850513, 0.8069703274157718, -0.0007925542618479832, 0.2795456398506538, 0.68611175739771, 0.7100652910247419, -0.4573637873292858, 0.8714952439951557, 0.2562159839873117, -0.14014490844853128, 0.45631292314801564, 0.13604881963243534, 0.730323012848483, 0.31408006215609696, 0.7226127854891897, 0.26540341731914757, 0.32923875646162665, -0.20654903665911015, 0.11413414207546108, 0.6444748081681569, 0.14974934668176842, 0.2996530225201527, 0.4365621986318831, 0.404720683853064, 0.544174727549238, -0.36743352148668984, 0.6848530057387267, 0.8528010428479272, 0.3308332647759508, 0.36145949108857367, 0.2077898376415862, 0.05095307626291304, 0.595734609238022, 0.05568858739852595, -0.3637737668511378, -0.0590476323052877, 0.14040068576660167, -0.19744983611693448, -0.6279020346410178, 0.34935777919907207, 0.5871216409545769, 0.6926191152263921, 0.4694499102976827, 0.6512200166479297, 0.31725282334230714, -0.42085836830061996, 0.43580103162398015, 0.19836747031435983, 0.47101545116719273, 0.8097806375923787, -0.482866006126392, -0.052689717877164345, -0.38101163784840547, 0.16162342376603622, -0.6974103078002836, 0.23323171413726168, 0.6363956865828009, 0.5116160663177781, -0.21201469995116282, 0.538001787403792, 0.583752622246432, 0.8471249313830379, -0.11935278510913461, -0.038579572948554526, 0.8847064341502506, 0.7617609188884139, 0.7101288325934376, -0.13071647750674165, 0.7223945197008023, -0.4863476722273633, 0.6078179404657456, 0.2354763515291073, 0.3448482260372669, 0.43040514117043815, 0.7188757555063937, 0.5675596334603539, 0.8101016531060462, -0.12070948408166407, 0.4626849545993532, -0.30669873042112267, -0.43166460763934233, 0.5697946720716621, -0.15036774722388213, 0.4062172993550087, -0.18138017968166317, 0.4986167424325291, 0.3006228256860591, 0.45003603638308315, 0.3388810014514496], [0.6387609476491878, 0.8433943245169745, 0.8604828233378597, 0.9006347984619343, 0.44545812014345876, 0.752789968034801, 0.8001517453778129, 0.35808065839327213, 0.8668734620826266, 0.864344786171548, 0.827596488590767, 0.5407736382901814, 0.7365663923054452, 0.8854181028306157, 0.5896320381580572, 0.7272310283815678, 0.9388216862345525, 0.6553291504177927, 0.8496465985996643, 0.5908702431248996, 0.835265778383901, 0.7355897086709814, 0.855559362059008, 0.4661761193192965, 0.7060723399320582, 0.78681516233366, 0.7092437019732895, 0.8738931413020011, 0.7079037651645582, 0.7474700518588255, 0.6009139259609776, 0.7828800050536054, 0.632132110714202, 0.8749963366986625, 0.47806198229456104, 0.4183583967489136, 0.5938615907252878, 0.7517293279922227, 0.8023742106871667, 0.9199003167130994, 0.8770149001597436, 0.9120471440711457, 0.7804220211396616, 0.7768717514111336, 0.77898422197441, 0.8308818481162119, 0.7501039074336013, 0.47846555164229887, 0.6596416728953577, 0.7759981543599862, 0.7617417940663989, 0.8553374610881096, 0.6825097412859743, 0.6548336870155632, 0.6860792849531613, 0.8227740171246876, 0.9013415039588435, 0.23704220395496853, 0.8299689377792876, 0.9272900709853636, 0.921082777885512, 0.8418060938592056, 0.8211720169679593, 0.8607055083998932, 0.7188989173358729, 0.9391592477843579, 0.6812300051806671, 0.7326748155527743, 0.8865857380370517, 0.67670281451333, 0.8990615251508987, 0.9106367568671574, 0.838802103295996, 0.7720864717309711, 0.7820420215951454, 0.8455944661245209, 0.8943983618334879, 0.6256724950713785, 0.8556934203280737, 0.8954363198990359, 0.8782218493720508, 0.8296823801902583, 0.5800431365527359, 0.7018271052547977, 0.8475838168543783, 0.7993738256906863, 0.6757913881283868, 0.8601529664519593, 0.8698375401453496, 0.8068823197908307, 0.485938751773868, 0.9109424343288571, 0.8072274677296487, 0.28514775954096594, 0.8064330923398925, 0.5026244758703876, 0.8339720498728665, 0.8225626224264243, 0.7723167213057387, 0.5532662369868377], [0.9446203446564859, 0.8815596123673128, 0.9078049637424377, 0.884289812547331, 0.9352689961236231, 0.8370660911464243, 0.8950349420130874, 0.8954822475983523, 0.9164408113045315, 0.7850403234720018, 0.9250086242876453, 0.9082610138228827, 0.856165994616974, 0.9169858550494019, 0.6462477399247575, 0.8609000427917668, 0.9081421328000951, 0.8856488438181827, 0.8567544510548651, 0.9273584761117797, 0.8661601904473096, 0.8373939779713699, 0.9300598545111378, 0.8318061677088613, 0.8497777781824736, 0.8354520828180602, 0.8583256193491254, 0.8578867177562394, 0.8770921566768436, 0.8707340564697291, 0.6177141860018007, 0.9018851912130773, 0.9053270430349617, 0.8562363986243474, 0.7763104443128785, 0.7894691674379772, 0.8616563612941567, 0.9436063198023708, 0.869865084607673, 0.7839011880461532, 0.9077441874789446, 0.9121135085606735, 0.8785129323751144, 0.8532199305606339, 0.7534901247335107, 0.8503379467575705, 0.8854045479116106, 0.902135842184474, 0.9063814709389952, 0.8145611495693889, 0.8410603612368985, 0.8118954369012861, 0.8357127039379494, 0.91965747278715, 0.7715449610792623, 0.8898634826411844, 0.8999753965638829, 0.9302163416750016, 0.8687334469763385, 0.8676159973459354, 0.9004188743455257, 0.8839704588113524, 0.9089324950815502, 0.8426414372352603, 0.847911364168239, 0.8150490766498659, 0.8995883864873423, 0.8579729116406054, 0.8399719253229126, 0.9528496111435859, 0.6592298535695348, 0.7818922196695022, 0.8409137797351257, 0.932081163291896, 0.7715942926915423, 0.9057541119205313, 0.8938071655660197, 0.8581137039383951, 0.8874688867933025, 0.8863504424183473, 0.8846130877062922, 0.9400686100190786, 0.9094384964224714, 0.7842351365939905, 0.8348452801825186, 0.9057414443296075, 0.8908067387056815, 0.8268073858129632, 0.93091724817865, 0.8993757575789518, 0.9142001720546026, 0.927987474024537, 0.8005804896795337, 0.847073493289766, 0.897409870002534, 0.7842597055905647, 0.8719338993739727, 0.9167644777278134, 0.8906397429889008, 0.7992537843895784]], [[-0.8639059209868456, -0.7030569267864959, -0.8524903870084168, -0.8811865670130438, -0.7922674420554232, -0.8580492152735342, -0.9039525200046802, -0.8319044463397449, -0.9118933961601067, -0.8361251705609963, -0.9121429043926629, -0.7992298891344459, -0.9074136995716486, -0.7821153051860081, -0.8126241105785024, -0.8027247872383262, -0.8730814186882543, -0.7453750202070494, -0.9345090888691968, -0.8983314146228853, -0.8150150936238671, -0.7340849983099279, -0.841434367156537, -0.19150540887873402, -0.7286177067786275, -0.7533409344589194, -0.5242251973608938, -0.8508557143836525, -0.8422262851918871, -0.6354552240428982, -0.7363109604835678, -0.7127978809002188, -0.8193474437099862, -0.8789130770377219, -0.8534541815007869, -0.8258619916529126, -0.7743079935390467, -0.8798021534871705, -0.8761575613653861, -0.5247732853188667, -0.7192903774549075, -0.7920993678678352, -0.8838217356672188, -0.8384719236910669, -0.8936202382952274, -0.8676977416582387, -0.8056471366903618, -0.8486701253654378, -0.8872299122848905, -0.8472134625282959, -0.9084880892648001, -0.842198424514048, -0.9037808383782132, -0.6825612440494504, -0.822204514592133, -0.8094601176169236, -0.7141943075050308, -0.8241255530596592, -0.8622942457129108, -0.8931900681055996, -0.804667917276186, -0.7774269567268781, -0.8792904779003702, -0.7212892768254404, -0.8470712782878771, -0.8652049484584909, -0.8707527250208014, -0.7262280749342199, -0.7900765449333699, -0.7437652097222341, -0.7782479722306744, -0.8705904911698524, -0.686190490755513, -0.735479912636507, -0.5832226004890056, -0.8889433566483224, -0.8435294830179869, -0.8896930536764988, -0.762311885487275, -0.8159753156960944, -0.8831877787441944, -0.8822633927956227, -0.6339474523739669, -0.7739195531058949, -0.8029396928132194, -0.9067542577011802, -0.8679472470181846, -0.9090880759146422, -0.7916664851157873, -0.856214707459031, -0.8262401567309904, -0.8452311342159519, -0.8428369591209143, -0.5389720768815498, -0.8751434263262531, -0.5091744109094216, -0.8007670500576429, -0.8973130748254149, -0.9090092651407103, -0.7983746430540426], [-0.8402996623552146, -0.6618690729150051, -0.4299916916349535, -0.8086963949129238, -0.47833178409747046, -0.5921610155133352, -0.5790391135378588, -0.5224903364643614, -0.6295914927740095, -0.40776008261651964, -0.8347984919590976, -0.5672317733455534, -0.7616868182599849, -0.7896484304546593, -0.5684106050380957, -0.6841302091312361, -0.3656797355431351, -0.510186804398045, -0.21333022341417715, -0.7022692225168339, -0.22632161611315832, -0.8351332375662033, -0.7307406915506447, -0.5802010468122464, -0.15257417552537778, -0.6464730164398571, -0.7179482272362528, 0.13971970715233475, -0.760283670702988, -0.5905955470165307, -0.7517821178669291, -0.6998476641301224, -0.40222260896774575, -0.39458513562757, -0.45688309480593026, -0.6929029886575279, -0.10741858657271774, -0.5434395755421412, -0.6975362468091705, -0.7578832360315746, -0.5300425518936213, -0.6140235231027575, -0.8452353962475655, -0.7691596973945765, -0.6342967642597089, -0.5475311413243781, -0.7592391603219371, -0.7179863627079418, -0.1361469395598906, -0.1447836127966037, -0.7843083579827083, -0.49861589643623155, -0.9254981006057583, -0.5387731631553064, -0.8839000374620414, -0.7829611420385891, -0.9161803748525044, -0.43682257888346526, -0.8086600526577951, 0.05951761513915636, -0.8751580476136027, -0.8650811667035497, -0.6262881506832627, -0.8250146060367622, -0.7573354316966586, 0.509824913644477, -0.3926474738152159, -0.5164543341279402, -0.8200813092674893, -0.7177236882621661, -0.4036025551511271, -0.7883077465060762, -0.506694610976283, -0.42807597115025503, -0.4611615410343557, -0.7962042812957457, -0.6737782085383174, -0.43202945568699463, -0.2356594251321544, -0.3595326146868506, -0.8518517640264884, -0.5926574830390452, -0.8256190358883817, -0.5497332812606862, -0.5211165417900826, -0.7499525771952018, -0.8088683563265459, -0.7186868444358193, -0.5940846765877339, -0.4317267489126411, -0.8979232554753467, -0.6119191363816182, -0.8040307789265875, 0.1927463288098951, -0.4678224415224247, -0.6833210280373062, -0.8090372631441338, -0.8232962542995222, -0.8183339866916542, -0.7624073062586061], [-0.44029177913405815, 0.2242239025156838, 0.5060112138046815, 0.05569006588335645, 0.48111389933266785, 0.4279847999376764, 0.5454155659203705, 0.4850330232727386, 0.2887524512927473, 0.7271466111317241, 0.5355816696281698, 0.7509573176261034, 0.5611439391458968, 0.5343421841556184, -0.659167746289085, 0.5028970867329803, 0.11058026902797663, -0.42922995191841506, 0.0864729986885573, 0.7610303034473875, -0.23572609488032456, 0.2898561490379649, 0.17387257883826016, 0.3112636303366831, -0.36710406168357984, 0.5617632983729836, 0.8957688649773674, 0.4048797369280506, 0.3014695437128847, 0.8368042486405761, 0.22697725510359645, -0.005093283174994695, 0.032563822122420386, 0.46262421348160054, 0.5773731070236103, 0.7983767459923213, -0.011486037678560653, 0.390327293601191, 0.10834197416358471, 0.7165101250906195, 0.7629101166464741, 0.6789172267801401, 0.7197698835872217, 0.6838149601380693, 0.7875062923869572, 0.6649166382294984, 0.18378065629899892, -0.22438174185671916, 0.044537139551741815, -0.2136442120181708, 0.35288146470795884, 0.8034968585537041, 0.709858080718866, 0.6377175652905244, 0.08250957188045378, 0.6375403975597693, -0.20589487766261944, 0.48015275882859787, 0.6796665055622757, 0.0589036653893911, 0.13159667758009677, 0.8261395985851002, 0.7547720390520823, -0.6285766386526741, 0.68303491281931, 0.8558013440578573, 0.49924532801953286, 0.16065494208597766, 0.6855606720343579, 0.045848758807393517, 0.07970995271840824, -0.5906082731729616, 0.4080368426850617, -0.09179506100282495, 0.6347118061961486, -0.1488316132494263, 0.5489524115721961, -0.290702382910751, 0.27258760412328975, 0.5247807062303631, 0.3007241169123223, 0.7441168522267432, 0.44309197169897674, 0.16331808483904328, -0.1687012372398401, 0.727650287250859, 0.5491877725670318, -0.00959051315843456, 0.32216670215103305, 0.6048065065215559, 0.6921060348210117, 0.1668823593356717, 0.6244231657512767, 0.22115096041570553, -0.6971067590443676, -0.13760853984247007, 0.6890901864716698, 0.24527414881445178, 0.3907369023574165, -0.3177241799917016], [0.35902227195152414, 0.8824727041219208, 0.5657868271514782, 0.7878260026664938, 0.9178729005215144, 0.3873003428193054, 0.31001098202611116, 0.8257579758972242, 0.6162979862857343, 0.627640940991981, 0.8387886400488361, 0.611803869768863, 0.7982046566433026, 0.8190337889216635, 0.8167019018225995, 0.8832034852061055, 0.798506004453131, 0.6285303551330308, 0.8810245847599288, 0.8438403373049737, 0.8262225515817512, 0.6553423296392116, 0.8292457088534972, 0.8352407970401245, 0.7973340916795147, 0.8335599444656318, 0.38547820920490805, 0.39283992220147423, 0.7176698655757269, 0.5948034684660893, 0.6381634916921948, 0.751360455311382, 0.16402708360710236, 0.8537187198516764, 0.8233626184148704, 0.7751621630142128, 0.7006466418642868, 0.863490384397889, 0.6971644951192761, 0.8616542157536162, 0.9120992467768935, 0.9264351647212515, 0.876049551494414, 0.3372446119760034, 0.812736000108372, 0.46075755736328555, 0.8088963138730112, 0.2401868472085093, 0.9008107079013761, 0.5753137389284572, 0.7794851768395562, 0.7991402296529191, 0.4248050828697087, 0.6843513738362003, 0.6016242774098602, 0.8011867632195533, 0.7650423271022794, 0.5343013844424515, 0.9039370344303223, 0.7766662086722035, 0.7197158282899233, 0.8914818847447625, 0.8203028043691631, 0.7309660044526728, 0.6872391896432388, 0.33955393545164986, 0.5444814282195215, 0.5620105363366213, 0.6695236505746603, 0.8922980765553943, 0.9117102133810142, 0.8785533852681506, 0.8767351549457679, 0.8127438477455721, 0.7211202850748709, 0.8425334361144727, 0.7484954430954478, 0.9107794908246092, 0.6586552922225415, 0.42735084129466383, 0.8327969419287579, 0.5722999069994911, 0.6059521947593995, 0.46630017869601054, 0.899654949826865, 0.9157652352292377, 0.8033049751957927, 0.7929818067865374, 0.8781132326414289, 0.7998321446710663, 0.6290709823552743, 0.558957954418104, 0.9109344283698032, 0.7844125220114676, 0.7913321574207234, 0.8037231499223699, 0.5956829244823529, 0.7841548655561887, 0.776560509507279, 0.7765379892244416], [0.919093202053308, 0.7954863896561968, 0.9312180354397014, 0.9174456047355724, 0.712248339169334, 0.8691793354728067, 0.9070345989791339, 0.9185984584441692, 0.859658085605235, 0.8545817434947044, 0.860132523517095, 0.9073427763406837, 0.8499005756117249, 0.7271402900020404, 0.8348834589747712, 0.8794210648885367, 0.9252813992190944, 0.8419808159440952, 0.776847841121248, 0.6579927984136177, 0.7481449545517135, 0.8977624001243604, 0.8267459346531245, 0.8154925174948492, 0.8854637277431981, 0.8005843601731194, 0.8445086216676577, 0.8824783920363333, 0.9078756978290571, 0.815377969062278, 0.8924961004435503, 0.7060393373732254, 0.8300189481691831, 0.7403609807815935, 0.8999058983483194, 0.7843937999312166, 0.8726137107151399, 0.8508611838003897, 0.7728158764692099, 0.9134397271144464, 0.8525705632576815, 0.8841171887790198, 0.7693704159851924, 0.7855796898942791, 0.8935909764622134, 0.7379753392100984, 0.845869845829142, 0.8999758880180705, 0.8905278182441266, 0.8597980330114309, 0.9290666658636936, 0.8762864320368877, 0.8117375980087138, 0.7501898056492333, 0.7689481776313908, 0.8384532351650144, 0.8235074150839964, 0.9097565303740832, 0.9092779653961257, 0.8991632397488766, 0.8883268302693377, 0.8445925234947729, 0.8225029571787966, 0.8361225571944018, 0.7788003621503066, 0.8994570884410581, 0.930315309113245, 0.7879988028970638, 0.8135848553460557, 0.9313770070857107, 0.7645248620361241, 0.8813836664275924, 0.7350406767969789, 0.8659548580322767, 0.9268012934786302, 0.8850966998415631, 0.8551588280604681, 0.9339339329104109, 0.9207592957469862, 0.8817674306251082, 0.7712667241785096, 0.8943505682685979, 0.8960388868389295, 0.8613895347428487, 0.8671028146874494, 0.8882983618533452, 0.9225237027242741, 0.8650056943563661, 0.8680505652862097, 0.79538631944656, 0.9300414165733518, 0.8952738650910056, 0.8676578978853967, 0.867926135229582, 0.899991824619307, 0.9322133706384679, 0.7715086487656397, 0.7535144358055292, 0.7586696207513035, 0.8048731569111773]]]}
